Scalable Interconnect Learning in Boolean Networks

Learned Differentiable Boolean Logic Networks (DBNs) already deliver efficient inference on resource-constrained hardware. We extend them with a trainable, differentiable interconnect whose parameter count remains constant as input width grows, allowing DBNs to scale to far wider layers than earlier learnable-interconnect designs while preserving their advantageous accuracy. To further reduce model size, we propose two complementary pruning stages: an SAT-based logic equivalence pass that removes redundant gates without affecting performance, and a similarity-based, data-driven pass that outperforms a magnitude-style greedy baseline and offers a superior compression-accuracy trade-off.

==> figures/figure_1.csv <==
run,time,test_mean,test_std,train_mean,train_std,lsize,epoch
learnable_ste_8_uniform_20_12000_0,0.0,0.4417,0.0057521010654078926,0.47558518518518517,0.0038092083937618327,12000,0
learnable_ste_8_uniform_20_12000_0,3.7545736211018306,0.45586666666666664,0.006184568609764861,0.49784444444444437,0.009440774886240795,12000,1
learnable_ste_8_uniform_20_12000_0,37.5457362110183,0.49923333333333336,0.0013572848714334983,0.5809777777777777,0.004733594150352027,12000,10
learnable_ste_8_uniform_20_12000_0,75.0914724220366,0.5154,0.0031379398762032794,0.6200296296296296,0.001980508587741529,12000,20
learnable_ste_8_uniform_20_12000_0,112.63720863305493,0.5265,0.006132427469336003,0.6465925925925925,0.002295770549132904,12000,30
learnable_ste_8_uniform_20_12000_0,146.42837122297138,0.5316,0.000993310961716751,0.6613555555555556,0.0033649366047385255,12000,39
learnable_ste_8_uniform_20_12000_0,183.9741074339897,0.5295333333333333,0.003996943276499613,0.6730296296296295,0.006287628020006456,12000,49
learnable_ste_8_uniform_20_12000_0,221.519843645008,0.5339999999999999,0.0014899664425751264,0.6838740740740742,0.0016988336190736756,12000,59
learnable_ste_8_uniform_20_12000_0,259.06557985602626,0.5391333333333334,0.0010624918300339685,0.6956148148148148,0.0015357826206490286,12000,69
learnable_ste_8_uniform_20_12000_0,292.85674244594276,0.5384333333333333,0.0030901276492871174,0.700037037037037,0.0017386748970998624,12000,78
learnable_ste_8_uniform_20_12000_0,330.4024786569611,0.5413,0.002336664289109565,0.7118814814814814,0.0026869189804833455,12000,88
learnable_ste_8_uniform_20_12000_0,367.9482148679794,0.54,0.0017795130420052304,0.7153703703703703,0.0044175606673431565,12000,98
learnable_ste_8_uniform_20_12000_0,401.73937745789584,0.5449666666666667,0.0022065558884580457,0.7225037037037038,0.0041620402298838165,12000,107
learnable_ste_8_uniform_20_12000_0,439.28511366891416,0.5465666666666666,0.0033409912035535496,0.7291185185185185,0.0021235371790698163,12000,117
learnable_ste_8_uniform_20_12000_0,476.8308498799325,0.547,0.0013140268896284614,0.732125925925926,0.002864646622944715,12000,127
learnable_ste_8_uniform_20_12000_0,514.3765860909507,0.5470333333333334,0.0038577483357811393,0.7366148148148147,0.0021416760740214373,12000,137
learnable_ste_8_uniform_20_12000_0,548.1677486808672,0.5491333333333334,0.0012762793146051008,0.7420444444444444,0.0010643493346513652,12000,146
learnable_ste_8_uniform_20_12000_0,585.7134848918855,0.5497,0.0025152865973217943,0.7443703703703703,0.002097957724025194,12000,156
learnable_ste_8_uniform_20_12000_0,623.2592211029039,0.5499333333333333,0.0037366057086910226,0.7490962962962963,0.00239562930782734,12000,166
learnable_ste_8_uniform_20_12000_0,657.0503836928203,0.5511333333333334,0.0037007506746003912,0.7501111111111111,0.004135483311805553,12000,175
learnable_ste_8_uniform_20_12000_0,694.5961199038386,0.5496333333333333,0.001611072796479255,0.7544444444444444,0.00144712002909255,12000,185
learnable_ste_8_uniform_20_12000_0,732.141856114857,0.5482333333333335,0.0013224556283251692,0.756237037037037,0.002493206132183706,12000,195
learnable_ste_8_uniform_20_12000_0,769.6875923258751,0.5480333333333333,0.001934482417139584,0.7577703703703703,0.000973108943073279,12000,205
learnable_ste_8_uniform_20_12000_0,803.4787549157917,0.5497333333333333,0.00196015872373186,0.7601925925925926,0.0017586314669334126,12000,214
learnable_ste_8_uniform_20_12000_0,841.02449112681,0.5515333333333333,0.0017913371790059629,0.7649259259259259,0.0013259466168466488,12000,224
learnable_ste_8_uniform_20_12000_0,878.5702273378283,0.5506333333333333,0.00230988215187601,0.7660444444444444,0.0025122580140619034,12000,234
learnable_ste_8_uniform_20_12000_0,916.1159635488467,0.5513,0.004510727953076588,0.7691555555555555,0.004575403915246644,12000,244
learnable_ste_8_uniform_20_12000_0,949.9071261387631,0.5498333333333333,0.0032065904356843433,0.7729407407407408,0.0013617144039664688,12000,253
learnable_ste_8_uniform_20_12000_0,987.4528623497814,0.5512,0.0020215505600075247,0.7718222222222222,0.0037780392066405987,12000,263
learnable_ste_8_uniform_20_12000_0,1024.9985985607996,0.5511,0.0013140268896284614,0.7755481481481481,0.0028486851104870597,12000,273
learnable_ste_8_uniform_20_12000_0,1058.789761150716,0.5507,0.0028331372481167354,0.7754296296296297,0.001394679287686144,12000,282
learnable_ste_8_uniform_20_12000_0,1096.3354973617345,0.5526666666666666,0.0013021349989749869,0.7781851851851852,0.0027673780631325717,12000,292
learnable_ste_8_uniform_20_12000_0,1133.8812335727528,0.5529000000000001,0.0035505868059613143,0.7804814814814814,0.0019454565267293064,12000,302
learnable_ste_8_uniform_20_12000_0,1171.426969783771,0.5522,0.003040833219146775,0.7803333333333334,0.002459013820862598,12000,312
learnable_ste_8_uniform_20_12000_0,1205.2181323736875,0.5542333333333334,0.002288133640230755,0.7823481481481481,0.001499556404457996,12000,321
learnable_ste_8_uniform_20_12000_0,1242.763868584706,0.5523666666666667,0.0005557777333510921,0.7825777777777777,0.0015764731173451348,12000,331
learnable_ste_8_uniform_20_12000_0,1280.3096047957242,0.5518,0.0033176296759383416,0.7848592592592594,0.0021791630766598595,12000,341
learnable_ste_8_uniform_20_12000_0,1314.1007673856407,0.5532,0.0016573070526208122,0.7857925925925926,0.0014064324108183463,12000,350
learnable_ste_8_uniform_20_12000_0,1351.646503596659,0.5506333333333333,0.0025037749277618568,0.7854814814814816,0.003252973737125867,12000,360
learnable_ste_8_uniform_20_12000_0,1389.1922398076772,0.5548666666666667,0.004741542177627687,0.787437037037037,0.004468244914955736,12000,370
learnable_ste_8_uniform_20_12000_0,1426.7379760186957,0.5535666666666667,0.002148384405909604,0.7884074074074073,0.0011302548360935993,12000,380
learnable_ste_8_uniform_20_12000_0,1460.5291386086121,0.5511,0.0029439202887759515,0.7892074074074072,0.0010338044857116867,12000,389
learnable_ste_8_uniform_20_12000_0,1498.0748748196304,0.5531666666666667,0.0012229290885229463,0.7891777777777778,0.0014817407180595496,12000,399
learnable_ste_8_uniform_20_12000_0,1535.6206110306484,0.5527000000000001,0.000989949493661162,0.7915925925925927,0.0021164714274364916,12000,409
learnable_ste_8_uniform_20_12000_0,1569.411773620565,0.5559999999999999,0.003080043289739107,0.7918740740740741,0.002383367147016134,12000,418
learnable_ste_8_uniform_20_12000_0,1606.9575098315834,0.5539666666666667,0.0027812866726670423,0.7938296296296298,0.001416694504688981,12000,428
learnable_ste_8_uniform_20_12000_0,1644.5032460426016,0.5526,0.0011224972160321478,0.7913703703703704,0.001801538741780053,12000,438
learnable_ste_8_uniform_20_12000_0,1682.04898225362,0.5529666666666667,0.0010873004286866574,0.7949703703703704,0.0017056028062783957,12000,448
learnable_ste_8_uniform_20_12000_0,1715.8401448435363,0.5553666666666667,0.0011323525167641656,0.7967777777777778,0.0023616273945348282,12000,457
learnable_ste_8_uniform_20_12000_0,1753.3858810545548,0.5534666666666667,0.0009877021593352477,0.7942148148148149,0.0034105782348082636,12000,467
learnable_ste_8_uniform_20_12000_0,1790.931617265573,0.5529666666666667,0.0007586537784494233,0.7982,0.001786736685563669,12000,477
learnable_ste_8_uniform_20_12000_0,1828.4773534765916,0.5536,0.00149666295470955,0.7977407407407409,0.0011067073223728634,12000,487
learnable_ste_8_uniform_20_12000_0,1862.268516066508,0.5535333333333333,0.0023328570942563413,0.7987925925925925,0.0009505178719864514,12000,496
learnable_ste_8_uniform_20_12000_0,1899.8142522775263,0.5540999999999999,0.001177568115510388,0.799162962962963,0.0008235891207273787,12000,506
learnable_ste_8_uniform_20_12000_0,1937.3599884885446,0.5539000000000001,0.001651262143533451,0.8001777777777779,0.001615969685573102,12000,516
learnable_ste_8_uniform_20_12000_0,1971.151151078461,0.5546,0.0019304576314093948,0.7967407407407406,0.0031760592780555492,12000,525
learnable_ste_8_uniform_20_12000_0,2008.6968872894793,0.5552666666666667,0.001554205763583312,0.7998148148148149,0.000699048932586934,12000,535
learnable_ste_8_uniform_20_12000_0,2046.2426235004975,0.5542666666666668,0.0012283683848459065,0.802562962962963,0.0016659586973704948,12000,545
learnable_ste_8_uniform_20_12000_0,2083.7883597115156,0.5554666666666667,0.0023795424396766416,0.7981185185185184,0.0018433582998629197,12000,555
learnable_ste_8_uniform_20_12000_0,2117.579522301432,0.5566,0.0007257180352359148,0.8024814814814816,0.00132842718764218,12000,564
learnable_ste_8_uniform_20_12000_0,2155.1252585124507,0.5538666666666666,0.0015195028426722161,0.8015037037037036,0.001373989215708572,12000,574
learnable_ste_8_uniform_20_12000_0,2192.670994723469,0.5568666666666667,0.0017745108872274816,0.8049555555555555,0.000510950055140178,12000,584
learnable_ste_8_uniform_20_12000_0,2226.4621573133854,0.5564333333333333,0.0014079141387962153,0.803362962962963,0.00030433538643218376,12000,593
learnable_ste_8_uniform_20_12000_0,2264.0078935244037,0.5558666666666666,0.0031094837013383577,0.8031851851851851,0.0018235165532638896,12000,603
learnable_ste_8_uniform_20_12000_0,2301.553629735422,0.5541333333333333,0.0016819301082057155,0.8044814814814815,0.0015965325940083628,12000,613
learnable_ste_8_uniform_20_12000_0,2339.0993659464402,0.5573666666666667,0.0025978623691198556,0.8053111111111111,0.0012916955393029413,12000,623
learnable_ste_8_uniform_20_12000_0,2372.8905285363567,0.5559333333333333,0.0003299831645537344,0.8049851851851851,0.00039972555742906355,12000,632
learnable_ste_8_uniform_20_12000_0,2410.436264747375,0.5556,0.00277608837515428,0.8060814814814815,0.0007980084951296303,12000,642
learnable_ste_8_uniform_20_12000_0,2447.982000958393,0.5579000000000001,0.0014988884770611637,0.8059259259259259,0.0027132555776970125,12000,652
learnable_ste_8_uniform_20_12000_0,2485.527737169412,0.5585333333333333,0.0016759740119968634,0.8068296296296297,0.0015294457785664387,12000,662
learnable_ste_8_uniform_20_12000_0,2519.3188997593284,0.5578333333333333,0.0017211107524567437,0.8055037037037037,0.0027750999438248746,12000,671
learnable_ste_8_uniform_20_12000_0,2556.8646359703466,0.5589333333333334,0.0019938795238317263,0.8073407407407407,0.0010980466507338816,12000,681
learnable_ste_8_uniform_20_12000_0,2594.410372181365,0.5555666666666667,0.0004921607686744401,0.8052222222222222,0.0022145051189398192,12000,691
learnable_ste_8_uniform_20_12000_0,2628.2015347712813,0.5572,0.0016083117442419873,0.8072444444444445,0.0013034932490065794,12000,700
learnable_ste_8_uniform_20_12000_0,2665.7472709822996,0.5588000000000001,0.0011224972160321974,0.8070962962962964,0.0009670000844039972,12000,710
learnable_ste_8_uniform_20_12000_0,2703.293007193318,0.5558333333333333,0.0018116904322268148,0.8086148148148148,0.0004808542923589941,12000,720
learnable_ste_8_uniform_20_12000_0,2740.838743404336,0.5572666666666667,0.0015839472494022116,0.8099407407407408,0.00026189140043945063,12000,730
learnable_ste_8_uniform_20_12000_0,2774.6299059942526,0.5575333333333333,0.002894055209486425,0.8099703703703703,0.0005035947594602619,12000,739
learnable_ste_8_uniform_20_12000_0,2812.1756422052713,0.5603,0.0012328828005937916,0.8102962962962964,0.0014152995097617695,12000,749
learnable_ste_8_uniform_20_12000_0,2849.7213784162896,0.5564333333333332,0.0010274023338281396,0.8091185185185186,0.0016791466903405597,12000,759
learnable_ste_8_uniform_20_12000_0,2883.512541006206,0.5583,0.0023338094752285553,0.8103407407407408,0.0011865270181851866,12000,768
learnable_ste_8_uniform_20_12000_0,2921.0582772172243,0.5602333333333334,0.0017461067804945413,0.8103851851851852,0.0012071574383371985,12000,778
learnable_ste_8_uniform_20_12000_0,2958.6040134282425,0.5589333333333334,0.0009741092797468245,0.8075481481481481,0.0019777639061796734,12000,788
learnable_ste_8_uniform_20_12000_0,2996.149749639261,0.5601333333333333,0.0005557777333510921,0.8122074074074074,0.00036529860758336856,12000,798
learnable_ste_8_uniform_20_12000_0,3029.9409122291772,0.5591666666666666,0.0015627610892974889,0.8101777777777778,0.001975654290746003,12000,807
learnable_ste_8_uniform_20_12000_0,3067.486648440195,0.5595333333333333,0.001126449683247733,0.8125703703703704,0.0018830264872578529,12000,817
learnable_ste_8_uniform_20_12000_0,3105.0323846512133,0.5600333333333333,0.0012283683848458877,0.8128518518518518,0.0009975003051180258,12000,827
learnable_ste_8_uniform_20_12000_0,3138.82354724113,0.5579999999999999,0.0010033277962194869,0.8131777777777778,0.0010063174931995006,12000,836
learnable_ste_8_uniform_20_12000_0,3176.3692834521485,0.5572,0.0030011109054259547,0.8090148148148147,0.0030914369098127424,12000,846
learnable_ste_8_uniform_20_12000_0,3213.9150196631667,0.5596,0.0008164965809277268,0.8120148148148147,0.0008833779785285485,12000,856
learnable_ste_8_uniform_20_12000_0,3251.460755874185,0.5585,0.0031874754901018566,0.8129777777777778,0.0018898908018185076,12000,866
learnable_ste_8_uniform_20_12000_0,3285.2519184641014,0.5581,0.0006377042156569484,0.8128962962962962,0.00044972175516032776,12000,875
learnable_ste_8_uniform_20_12000_0,3322.7976546751197,0.5576666666666666,0.0026284765338288802,0.8147777777777779,0.0018235767323491687,12000,885
learnable_ste_8_uniform_20_12000_0,3360.343390886138,0.5580333333333334,0.0008259674462242713,0.8127555555555556,0.0006894860016722866,12000,895
learnable_ste_8_uniform_20_12000_0,3397.8891270971562,0.5589666666666667,0.001096458946893218,0.8148814814814814,0.0006341017647120855,12000,905
learnable_ste_8_uniform_20_12000_0,3431.6802896870727,0.5562,0.0022226110770892818,0.8120814814814814,0.002212894001714931,12000,914
learnable_ste_8_uniform_20_12000_0,3469.2260258980914,0.5592666666666667,0.001987181141438486,0.8114296296296297,0.001236127410074247,12000,924
learnable_ste_8_uniform_20_12000_0,3506.7717621091097,0.5575,0.003849675310984023,0.813725925925926,0.0021604246902518012,12000,934
learnable_ste_8_uniform_20_12000_0,3540.562924699026,0.5583,0.0012832251036613814,0.8118814814814814,0.0010633177882424787,12000,943
learnable_ste_8_uniform_20_12000_0,3578.1086609100444,0.5592,0.0038910152916687615,0.815162962962963,0.0009072789024653449,12000,953
learnable_ste_8_uniform_20_12000_0,3615.6543971210626,0.5560333333333333,0.0022647050335284314,0.8155925925925925,0.001817458392057093,12000,963
learnable_ste_8_uniform_20_12000_0,3653.200133332081,0.5584333333333333,0.002517052950487011,0.815162962962963,0.0015170182290500747,12000,973
learnable_ste_8_uniform_20_12000_0,3686.991295921998,0.5579999999999999,0.0009416297927884029,0.8159407407407407,0.0022477301460201763,12000,982
learnable_ste_8_uniform_20_12000_0,3724.537032133016,0.5568,0.0009416297927884029,0.815674074074074,0.001520703035739759,12000,992
learnable_ste_8_uniform_20_12000_0,3762.0827683440343,0.5587333333333333,0.0030879694874716163,0.8167555555555556,0.0006757407153659845,12000,1002
learnable_ste_8_uniform_20_12000_0,3795.8739309339503,0.5563333333333333,0.001878533707147357,0.8136518518518518,0.0018149206318356925,12000,1011
learnable_ste_8_uniform_20_12000_0,3833.4196671449686,0.5573666666666667,0.002347102232304507,0.8175407407407408,0.00045045320875587117,12000,1021
learnable_ste_8_uniform_20_12000_0,3870.965403355987,0.5576666666666666,0.0018696404883173372,0.8155259259259259,0.0024087859301034674,12000,1031
learnable_ste_8_uniform_20_12000_0,3908.511139567005,0.5568666666666666,0.00105303793326211,0.8160814814814815,0.0004676650108937605,12000,1041
learnable_ste_8_uniform_20_12000_0,3942.302302156922,0.5570333333333333,0.0011953614051360805,0.8171481481481481,0.0015513523460223176,12000,1050
learnable_ste_8_uniform_20_12000_0,3979.8480383679403,0.5562333333333332,0.0009741092797468271,0.814437037037037,0.0025158155429929577,12000,1060
learnable_ste_8_uniform_20_12000_0,4017.3937745789585,0.5578333333333333,0.0012472191289246482,0.8166074074074073,0.0004822216532965764,12000,1070
learnable_ste_8_uniform_20_12000_0,4054.939510789977,0.5572333333333334,0.0028217409913424457,0.8153703703703704,0.0012366599558346046,12000,1080
learnable_ste_8_uniform_20_12000_0,4088.7306733798937,0.5585,0.0019200694431885923,0.8172444444444444,0.0009207261403449001,12000,1089
learnable_ste_8_uniform_20_12000_0,4126.2764095909115,0.5568666666666667,0.0019136933459209537,0.8161703703703703,0.001825050500081101,12000,1099
learnable_ste_8_uniform_20_12000_0,4163.82214580193,0.5592333333333334,0.0017613126418163812,0.8170296296296296,0.0011419906572208154,12000,1109
learnable_ste_8_uniform_20_12000_0,4197.613308391846,0.5572333333333334,0.0013199326582148817,0.8167037037037037,0.0017419853706475827,12000,1118
learnable_ste_8_uniform_20_12000_0,4235.159044602864,0.5580333333333334,0.0016213848676020508,0.816637037037037,0.0008522704285623886,12000,1128
learnable_ste_8_uniform_20_12000_0,4272.704780813883,0.5583666666666667,0.0051577342139957575,0.8164074074074074,0.00024162231748592637,12000,1138
learnable_ste_8_uniform_20_12000_0,4310.2505170249015,0.5589666666666666,0.004018568014714819,0.8166666666666668,0.0014432473672115417,12000,1148
learnable_ste_8_uniform_20_12000_0,4344.041679614817,0.5593666666666667,0.003056504903026028,0.8155555555555556,0.0008018497134519438,12000,1157
learnable_ste_8_uniform_20_12000_0,4381.587415825836,0.5583666666666666,0.0014613540144521758,0.8180518518518518,0.0018062838037523942,12000,1167
learnable_ste_8_uniform_20_12000_0,4419.133152036854,0.5602666666666667,0.0009104333522498292,0.8154,0.0038015374840711697,12000,1177
learnable_ste_8_uniform_20_12000_0,4452.924314626771,0.5607666666666666,0.0029936970825756785,0.8174592592592592,0.0012200429505133845,12000,1186
learnable_ste_8_uniform_20_12000_0,4490.470050837789,0.5585666666666667,0.0009177266598624013,0.8173777777777778,0.0013312329134899364,12000,1196
learnable_ste_8_uniform_20_12000_0,4528.015787048807,0.5572333333333334,0.000987702159335264,0.8187851851851852,0.0013412522044696123,12000,1206
learnable_ste_8_uniform_20_12000_0,4565.561523259826,0.5595333333333333,0.003151013946159039,0.8186296296296297,0.0006876532127570589,12000,1216
learnable_ste_8_uniform_20_12000_0,4599.352685849743,0.5593,0.002006655592439007,0.8187851851851852,0.0013286749900110948,12000,1225
learnable_ste_8_uniform_20_12000_0,4636.898422060761,0.5595,0.001675310916417205,0.8181333333333334,0.0014881700863010599,12000,1235
learnable_ste_8_uniform_20_12000_0,4674.444158271779,0.5579999999999999,0.0020928449536456325,0.8168814814814814,0.0005628654886374322,12000,1245
learnable_ste_8_uniform_20_12000_0,4708.235320861695,0.5581666666666666,0.001329995822883989,0.8171407407407408,0.0006866950331749149,12000,1254
learnable_ste_8_uniform_20_12000_0,4745.781057072713,0.5584666666666666,0.0006599663291074613,0.8173185185185186,0.0002516338926142434,12000,1264
learnable_ste_8_uniform_20_12000_0,4783.326793283732,0.5602,0.0014142135623730965,0.8196888888888889,0.0012943689375529985,12000,1274
learnable_ste_8_uniform_20_12000_0,4820.87252949475,0.5594,0.001697056274847684,0.8184370370370372,0.0001998627787145414,12000,1284
learnable_ste_8_uniform_20_12000_0,4854.663692084667,0.5586000000000001,0.0021118712081942916,0.8204370370370371,0.00206912107010283,12000,1293
learnable_ste_8_uniform_20_12000_0,4892.209428295685,0.5575666666666667,0.0006798692684790502,0.819,0.0013707106684583202,12000,1303
learnable_ste_8_uniform_20_12000_0,4929.755164506703,0.5585333333333332,0.0022647050335283933,0.8193111111111112,0.001989850791602109,12000,1313
learnable_ste_8_uniform_20_12000_0,4967.300900717722,0.5590666666666667,0.0007586537784493712,0.8194074074074075,0.0008229892985085074,12000,1323
learnable_ste_8_uniform_20_12000_0,5001.092063307638,0.5589000000000001,0.002376271589416245,0.8195407407407407,0.0009505178719864996,12000,1332
learnable_ste_8_uniform_20_12000_0,5038.637799518657,0.5576666666666666,0.0009428090415820641,0.8186370370370369,0.0015050349881317337,12000,1342
learnable_ste_8_uniform_20_12000_0,5076.183535729675,0.5590666666666667,0.0008576453553512366,0.8195407407407407,0.0016269675226063584,12000,1352
learnable_ste_8_uniform_20_12000_0,5109.974698319591,0.5589333333333334,0.0007408703590297289,0.8209481481481481,0.0014667040773380707,12000,1361
learnable_ste_8_uniform_20_12000_0,5147.520434530609,0.5593666666666667,0.001307244770075209,0.8195185185185186,0.002170534692300537,12000,1371
learnable_ste_8_uniform_20_12000_0,5185.0661707416275,0.5568333333333334,0.0025104227178350145,0.8171185185185186,0.00015431604930371377,12000,1381
learnable_ste_8_uniform_20_12000_0,5222.611906952646,0.5576666666666666,0.0025037749277618576,0.8191777777777777,0.0017600037411108936,12000,1391
learnable_ste_8_uniform_20_12000_0,5256.403069542563,0.5573,0.0014696938456699262,0.8188370370370369,0.0018144670868681318,12000,1400
learnable_ste_8_uniform_20_12000_0,5293.948805753581,0.5576666666666666,0.0005436502143433264,0.8202518518518519,0.0009234633920672846,12000,1410
learnable_ste_8_uniform_20_12000_0,5331.494541964599,0.5577,0.0014988884770611314,0.8190518518518518,0.0005727224231134101,12000,1420
learnable_ste_8_uniform_20_12000_0,5365.285704554516,0.5558333333333333,0.0003091206165165413,0.8206222222222223,0.0011428071711590986,12000,1429
learnable_ste_8_uniform_20_12000_0,5402.831440765534,0.5580999999999999,0.0011575836902790325,0.8189259259259258,0.0014444254509672378,12000,1439
learnable_ste_8_uniform_20_12000_0,5440.377176976553,0.5573333333333333,0.0009392668535736786,0.8200518518518519,5.5431961285537064e-05,12000,1449
learnable_ste_8_uniform_20_12000_0,5477.922913187571,0.5592333333333334,0.0017326921891156206,0.8194592592592592,0.0026046070821001553,12000,1459
learnable_ste_8_uniform_20_12000_0,5511.714075777487,0.5578,0.0011313708498984561,0.8208518518518519,0.0010115926136109693,12000,1468
learnable_ste_8_uniform_20_12000_0,5549.259811988505,0.5594666666666667,0.0019014614262602514,0.8228370370370371,0.001763771989904906,12000,1478
learnable_ste_8_uniform_20_12000_0,5586.805548199524,0.5590999999999999,0.001373559851869087,0.8215407407407408,0.0016606145258808629,12000,1488
learnable_ste_8_uniform_20_12000_0,5624.351284410543,0.5608333333333334,0.002984776187403139,0.8214666666666667,0.000505117840629118,12000,1498
learnable_ste_8_uniform_20_12000_0,5658.142447000459,0.5595333333333333,0.0010208928554075484,0.8215777777777779,0.001573965137842645,12000,1507
learnable_ste_8_uniform_20_12000_0,5695.688183211477,0.5611,0.0009899494936611959,0.8224740740740741,0.0006343613056594733,12000,1517
learnable_ste_8_uniform_20_12000_0,5733.233919422495,0.5595666666666667,0.0023442601296689842,0.819837037037037,0.0013109646287705818,12000,1527
learnable_ste_8_uniform_20_12000_0,5767.025082012412,0.5568,0.0015121728296284714,0.8214740740740741,0.001216394636706556,12000,1536
learnable_ste_8_uniform_20_12000_0,5804.57081822343,0.5597333333333333,0.0036058594290712728,0.820637037037037,0.0010971468172245686,12000,1546
learnable_ste_8_uniform_20_12000_0,5842.1165544344485,0.5603666666666667,0.0005734883511362023,0.8219037037037037,0.0013252015401760975,12000,1556
learnable_ste_8_uniform_20_12000_0,5879.662290645467,0.5594333333333333,0.0023041026211713797,0.8229703703703702,0.0006238954574591289,12000,1566
learnable_ste_8_uniform_20_12000_0,5913.453453235383,0.5585666666666667,0.0016679994670928786,0.8211925925925927,0.001808105511810117,12000,1575
learnable_ste_8_uniform_20_12000_0,5950.999189446401,0.5574333333333333,0.0022573337271115925,0.8224,0.001800502901855069,12000,1585
learnable_ste_8_uniform_20_12000_0,5988.544925657419,0.5593333333333333,0.0025381533094401883,0.8206592592592593,0.0015550616499849033,12000,1595
learnable_ste_8_uniform_20_12000_0,6022.336088247336,0.5576666666666666,0.0009741092797468271,0.8204222222222223,0.0022437475999276097,12000,1604
learnable_ste_8_uniform_20_12000_0,6059.8818244583545,0.5592,0.00029439202887761274,0.8213407407407406,0.00047465242499558494,12000,1614
learnable_ste_8_uniform_20_12000_0,6097.427560669372,0.5603666666666666,0.0024689178916188323,0.8216444444444444,0.0016493420561262979,12000,1624
learnable_ste_8_uniform_20_12000_0,6134.97329688039,0.5589666666666666,0.001049867716534896,0.8194296296296297,0.0037548907293788137,12000,1634
learnable_ste_8_uniform_20_12000_0,6168.764459470307,0.5581,0.0017146428199482431,0.8229777777777777,0.0013992355349634804,12000,1643
learnable_ste_8_uniform_20_12000_0,6206.310195681325,0.5572666666666667,0.0008653836657164725,0.8219925925925926,0.0020816528201525086,12000,1653
learnable_ste_8_uniform_20_12000_0,6243.8559318923435,0.5577333333333333,0.0004109609335312619,0.8226222222222223,0.0020613631671774404,12000,1663
learnable_ste_8_uniform_20_12000_0,6277.64709448226,0.5579999999999999,0.0023720595832876397,0.8217851851851852,0.0016455785211925119,12000,1672
learnable_ste_8_uniform_20_12000_0,6315.192830693279,0.5588,0.00014142135623729392,0.8207407407407407,0.003249834859157791,12000,1682
learnable_ste_8_uniform_20_12000_0,6352.738566904297,0.5606,0.0013490737563232119,0.8229037037037038,0.0014997759320528124,12000,1692
learnable_ste_8_uniform_20_12000_0,6390.284303115315,0.5576666666666666,0.0009843215373488753,0.8230444444444444,0.001088813300475409,12000,1702
learnable_ste_8_uniform_20_12000_0,6424.075465705231,0.5589666666666666,0.0005734883511361592,0.8219703703703704,0.0006137876292108574,12000,1711
learnable_ste_8_uniform_20_12000_0,6461.621201916249,0.5579666666666666,0.002953340857778242,0.8230666666666666,0.0017566335180886513,12000,1721
learnable_ste_8_uniform_20_12000_0,6499.166938127268,0.5587666666666666,0.0007930251502247002,0.8225481481481481,0.0018536879786212816,12000,1731
learnable_ste_8_uniform_20_12000_0,6536.712674338286,0.5583999999999999,0.0010424330514074334,0.8235333333333332,0.0003360384065841028,12000,1741
learnable_ste_8_uniform_20_12000_0,6570.503836928203,0.5597,0.0009626352718795707,0.8222148148148148,0.0011194256806931248,12000,1750
learnable_ste_8_uniform_20_12000_0,6608.049573139221,0.5588,0.002691963347942627,0.8240962962962963,0.0010154904482465902,12000,1760
learnable_ste_8_uniform_20_12000_0,6645.595309350239,0.5577333333333333,0.000684754619472448,0.8217037037037037,0.0006818839391327309,12000,1770
learnable_ste_8_uniform_20_12000_0,6679.386471940156,0.5593666666666667,0.0011585431464654797,0.8240518518518519,0.0008882096169999103,12000,1779
learnable_ste_8_uniform_20_12000_0,6716.932208151175,0.5599,0.0003741657386774024,0.8238148148148149,0.00012081115874296318,12000,1789
learnable_ste_8_uniform_20_12000_0,6754.477944362193,0.5578666666666666,0.0007408703590297773,0.8208814814814814,0.0006617928842723677,12000,1799
learnable_ste_8_uniform_20_12000_0,6792.023680573211,0.5577,0.0012083045973594589,0.8245851851851852,0.0023057868395074295,12000,1809
learnable_ste_8_uniform_20_12000_0,6825.814843163127,0.5598333333333333,0.0011614167593455992,0.8248074074074073,0.001296444435979815,12000,1818
learnable_ste_8_uniform_20_12000_0,6863.360579374145,0.5589666666666666,0.0009809292646375065,0.8228814814814814,0.001018727251338636,12000,1828
learnable_ste_8_uniform_20_12000_0,6900.9063155851645,0.5577333333333333,0.0008379870059984435,0.8234518518518518,0.001631514061977609,12000,1838
learnable_ste_8_uniform_20_12000_0,6934.6974781750805,0.5579333333333334,0.001497405163014437,0.8235037037037037,0.0009386678825282208,12000,1847
learnable_ste_8_uniform_20_12000_0,6972.243214386099,0.5591333333333334,0.0009533566430716662,0.8259481481481482,0.0016214948479221856,12000,1857
learnable_ste_8_uniform_20_12000_0,7009.788950597117,0.5574666666666667,0.002548637980482033,0.8212740740740742,0.0015462508310015827,12000,1867
learnable_ste_8_uniform_20_12000_0,7047.334686808135,0.5582333333333334,0.0013097921802925562,0.8250000000000001,0.0012658216804704446,12000,1877
learnable_ste_8_uniform_20_12000_0,7081.125849398052,0.5584666666666668,0.0012256517540566842,0.8233555555555555,0.0006830095589471453,12000,1886
learnable_ste_8_uniform_20_12000_0,7118.6715856090705,0.5583,0.001314026889628504,0.8236962962962963,0.0020129893691409376,12000,1896
learnable_ste_8_uniform_20_12000_0,7156.217321820089,0.5580666666666666,0.0020237478982214102,0.8236074074074073,0.0018863454189995189,12000,1906
learnable_ste_8_uniform_20_12000_0,7193.763058031107,0.5595333333333333,0.001819035153285642,0.8238222222222222,0.0019409386384823678,12000,1916
learnable_ste_8_uniform_20_12000_0,7197.517631652208,0.5599,0.0010033277962194869,0.823451851851852,0.0009724320761169945,12000,1917
learnable_ste_8_gradient_estimate_20_12000_0,0.0,0.44300000000000006,0.006800490178411161,0.48584444444444447,0.0036477401539107336,12000,0
learnable_ste_8_gradient_estimate_20_12000_0,5.992550143320165,0.46599999999999997,0.004530636452714635,0.515888888888889,0.003525474605413558,12000,1
learnable_ste_8_gradient_estimate_20_12000_0,41.947851003241155,0.5125,0.0017378147196982726,0.607237037037037,0.003497598627504603,12000,7
learnable_ste_8_gradient_estimate_20_12000_0,77.90315186316215,0.5204333333333333,0.0016659998666133113,0.6420074074074075,0.001543053819269805,12000,13
learnable_ste_8_gradient_estimate_20_12000_0,113.85845272308315,0.5332,0.0015937377450509283,0.665911111111111,0.004059353878324092,12000,19
learnable_ste_8_gradient_estimate_20_12000_0,149.81375358300411,0.5333333333333333,0.0017931970208416616,0.6812074074074074,0.0017441574034504305,12000,25
learnable_ste_8_gradient_estimate_20_12000_0,185.76905444292512,0.5409333333333334,0.0014197026292698223,0.6971481481481482,0.002613691921312416,12000,31
learnable_ste_8_gradient_estimate_20_12000_0,221.7243553028461,0.5390666666666667,0.0017987650084309219,0.7060518518518518,0.0013818736410920877,12000,37
learnable_ste_8_gradient_estimate_20_12000_0,257.6796561627671,0.5403333333333334,0.0013816254517374999,0.7156962962962963,0.0017723373545170942,12000,43
learnable_ste_8_gradient_estimate_20_12000_0,293.63495702268807,0.5398666666666667,0.003249957264676303,0.7244666666666667,0.002412791699672421,12000,49
learnable_ste_8_gradient_estimate_20_12000_0,329.5902578826091,0.5426333333333333,0.003616935473881494,0.7297407407407408,0.0013818736410920879,12000,55
learnable_ste_8_gradient_estimate_20_12000_0,365.54555874253003,0.5424666666666667,0.004286671850696691,0.7343703703703705,0.0012429002765281544,12000,61
learnable_ste_8_gradient_estimate_20_12000_0,401.50085960245104,0.5439666666666666,0.0021853044537444894,0.7421777777777777,0.00017497795275579875,12000,67
learnable_ste_8_gradient_estimate_20_12000_0,443.4487106056922,0.5467333333333334,0.0012472191289246482,0.7460444444444444,0.0005109500551401362,12000,74
learnable_ste_8_gradient_estimate_20_12000_0,479.4040114656132,0.5485333333333333,0.0015520595635763858,0.7503407407407408,0.0018117434327514627,12000,80
learnable_ste_8_gradient_estimate_20_12000_0,515.3593123255342,0.5488,0.002857738033247018,0.7528666666666667,0.0016332955400011544,12000,86
learnable_ste_8_gradient_estimate_20_12000_0,551.3146131854552,0.5472666666666667,0.0017461067804945016,0.7568074074074073,0.0012521367197249201,12000,92
learnable_ste_8_gradient_estimate_20_12000_0,587.2699140453761,0.5480666666666667,0.00016996731711974077,0.7590888888888889,0.00047140452079103207,12000,98
learnable_ste_8_gradient_estimate_20_12000_0,623.2252149052972,0.5493333333333333,0.0012970050972229287,0.7640000000000001,0.003156859407207175,12000,104
learnable_ste_8_gradient_estimate_20_12000_0,659.1805157652182,0.5497333333333333,0.0021044925490219424,0.7654814814814813,0.001090223420049371,12000,110
learnable_ste_8_gradient_estimate_20_12000_0,695.1358166251391,0.5511666666666667,0.0021746008573733148,0.7697407407407407,0.0013821118609429008,12000,116
learnable_ste_8_gradient_estimate_20_12000_0,731.0911174850601,0.5506666666666667,0.004170797951897877,0.7670888888888889,0.0009511526470681534,12000,122
learnable_ste_8_gradient_estimate_20_12000_0,767.0464183449811,0.5500666666666667,0.0028522895287041872,0.7734740740740741,0.0021169380273869547,12000,128
learnable_ste_8_gradient_estimate_20_12000_0,803.0017192049021,0.5508333333333334,0.00505327176743495,0.7738444444444443,0.00023796116154384093,12000,134
learnable_ste_8_gradient_estimate_20_12000_0,838.9570200648232,0.5531333333333334,0.0015839472494022639,0.7744370370370369,0.0029761373775392683,12000,140
learnable_ste_8_gradient_estimate_20_12000_0,880.9048710680643,0.5525666666666668,0.002900957696271276,0.7775629629629629,0.0013512784171917259,12000,147
learnable_ste_8_gradient_estimate_20_12000_0,916.8601719279853,0.5524333333333334,0.0028534579412043725,0.7788074074074074,0.0006286266521267295,12000,153
learnable_ste_8_gradient_estimate_20_12000_0,952.8154727879063,0.5515333333333334,0.0023471022323044957,0.7808518518518519,0.0009862150006133376,12000,159
learnable_ste_8_gradient_estimate_20_12000_0,988.7707736478272,0.5506333333333333,0.0032097074979228826,0.7794592592592592,0.005093442353345975,12000,165
learnable_ste_8_gradient_estimate_20_12000_0,1024.7260745077483,0.5550333333333334,0.0014197026292698223,0.7829999999999999,0.0005814696861271183,12000,171
learnable_ste_8_gradient_estimate_20_12000_0,1060.6813753676693,0.5532333333333334,0.0031351058816073535,0.783162962962963,0.0009435653134181106,12000,177
learnable_ste_8_gradient_estimate_20_12000_0,1096.6366762275902,0.5536666666666666,0.0011897712198383232,0.7831925925925926,0.0019740150084972363,12000,183
learnable_ste_8_gradient_estimate_20_12000_0,1132.5919770875112,0.5531333333333333,0.002982541794435661,0.7841999999999999,0.0026256725573842723,12000,189
learnable_ste_8_gradient_estimate_20_12000_0,1168.5472779474321,0.5523333333333333,0.0026042699979499876,0.7847777777777778,0.002002056555813248,12000,195
learnable_ste_8_gradient_estimate_20_12000_0,1204.502578807353,0.5548333333333333,0.0014839886193034964,0.7877407407407407,0.0013363340718976636,12000,201
learnable_ste_8_gradient_estimate_20_12000_0,1240.4578796672743,0.5535333333333333,0.0014659088951530605,0.7891555555555555,0.002031926248621087,12000,207
learnable_ste_8_gradient_estimate_20_12000_0,1282.4057306705154,0.5558000000000001,0.0014445299120013427,0.788925925925926,0.001519945129325116,12000,214
learnable_ste_8_gradient_estimate_20_12000_0,1318.3610315304363,0.5546333333333333,0.002239543604298739,0.7918666666666666,0.002544290792708288,12000,220
learnable_ste_8_gradient_estimate_20_12000_0,1354.3163323903573,0.5533,0.002060744202143176,0.7916740740740741,0.0018333295922146626,12000,226
learnable_ste_8_gradient_estimate_20_12000_0,1390.2716332502782,0.5535333333333333,0.002148384405909602,0.7914444444444445,0.0019220188288882353,12000,232
learnable_ste_8_gradient_estimate_20_12000_0,1426.2269341101992,0.5540666666666666,0.000634209919681329,0.7935037037037037,0.0012452819051602779,12000,238
learnable_ste_8_gradient_estimate_20_12000_0,1462.1822349701201,0.5542333333333334,0.0017556258776351469,0.7925407407407407,0.0005801470888652052,12000,244
learnable_ste_8_gradient_estimate_20_12000_0,1498.1375358300413,0.5560666666666666,0.0020499322482029074,0.7948592592592593,0.001479888031948945,12000,250
learnable_ste_8_gradient_estimate_20_12000_0,1534.0928366899623,0.5564666666666667,0.0016819301082057103,0.794,0.001658597751734189,12000,256
learnable_ste_8_gradient_estimate_20_12000_0,1570.0481375498832,0.5551,0.0014236104336042053,0.7926666666666667,0.0014529096675490944,12000,262
learnable_ste_8_gradient_estimate_20_12000_0,1606.0034384098042,0.5550333333333333,0.001960158723731899,0.7952222222222223,0.001519367423059736,12000,268
learnable_ste_8_gradient_estimate_20_12000_0,1641.9587392697251,0.5540333333333333,0.002286676384819009,0.7957185185185186,0.0013963306803900677,12000,274
learnable_ste_8_gradient_estimate_20_12000_0,1677.9140401296463,0.5551333333333334,0.0033479678745305893,0.7953925925925925,0.002502629618393196,12000,280
learnable_ste_8_gradient_estimate_20_12000_0,1719.8618911328874,0.5570333333333334,0.001796910929592503,0.7986148148148148,0.0011627034388416006,12000,287
learnable_ste_8_gradient_estimate_20_12000_0,1755.8171919928084,0.5550333333333333,0.002574662868976996,0.7986370370370371,0.0013064365296621358,12000,293
learnable_ste_8_gradient_estimate_20_12000_0,1791.7724928527293,0.5596333333333333,0.002131248981752776,0.7970888888888888,0.002256695570323877,12000,299
learnable_ste_8_gradient_estimate_20_12000_0,1827.7277937126505,0.5570333333333334,0.0024444949489732357,0.797725925925926,0.0009125252500405764,12000,305
learnable_ste_8_gradient_estimate_20_12000_0,1863.6830945725715,0.5564,0.0031283648551066827,0.7990518518518518,0.00044530780341302067,12000,311
learnable_ste_8_gradient_estimate_20_12000_0,1899.6383954324924,0.5563333333333333,0.0025940101944458573,0.7984666666666667,0.0015086035840016577,12000,317
learnable_ste_8_gradient_estimate_20_12000_0,1935.5936962924134,0.5569000000000001,0.0021602468994692888,0.8000888888888888,0.0017240014704050983,12000,323
learnable_ste_8_gradient_estimate_20_12000_0,1971.5489971523343,0.5569666666666667,0.0010077477638554256,0.8010074074074073,0.000822789260596255,12000,329
learnable_ste_8_gradient_estimate_20_12000_0,2007.5042980122553,0.5555666666666667,0.00240878023535193,0.8008666666666667,0.001080923245068012,12000,335
learnable_ste_8_gradient_estimate_20_12000_0,2043.4595988721765,0.5547666666666667,0.001968643074697798,0.8010148148148147,0.0021151488352681128,12000,341
learnable_ste_8_gradient_estimate_20_12000_0,2079.4148997320976,0.5554666666666667,0.0013224556283251694,0.8033925925925925,0.0024071452848751502,12000,347
learnable_ste_8_gradient_estimate_20_12000_0,2121.3627507353385,0.5559,0.0015748015748023767,0.8022296296296297,0.0025589564059430915,12000,354
learnable_ste_8_gradient_estimate_20_12000_0,2157.3180515952595,0.5567000000000001,0.0029877527787061974,0.8016740740740741,0.0013540773158239759,12000,360
learnable_ste_8_gradient_estimate_20_12000_0,2193.2733524551804,0.5566333333333332,0.0027402351886086393,0.8014,0.001196840834672331,12000,366
learnable_ste_8_gradient_estimate_20_12000_0,2229.2286533151014,0.5576666666666666,0.0012472191289246482,0.802562962962963,0.0013235857685447168,12000,372
learnable_ste_8_gradient_estimate_20_12000_0,2265.1839541750223,0.5560666666666667,0.00167796172648712,0.8033481481481481,0.003303089130679403,12000,378
learnable_ste_8_gradient_estimate_20_12000_0,2301.1392550349433,0.5565,0.0005715476066494294,0.8033037037037037,0.0012244872390630944,12000,384
learnable_ste_8_gradient_estimate_20_12000_0,2337.0945558948642,0.5555333333333333,0.001883849486792671,0.8036592592592592,0.0011305460763396675,12000,390
learnable_ste_8_gradient_estimate_20_12000_0,2373.049856754785,0.5579,0.0008640987597877223,0.8040074074074074,0.001301639780419266,12000,396
learnable_ste_8_gradient_estimate_20_12000_0,2409.005157614706,0.5575333333333333,0.001167142760000783,0.8022,0.0022957466486738186,12000,402
learnable_ste_8_gradient_estimate_20_12000_0,2444.960458474627,0.5580666666666666,0.0009392668535737245,0.8035925925925925,0.001180685904205491,12000,408
learnable_ste_8_gradient_estimate_20_12000_0,2480.9157593345485,0.5581,0.0019304576314093623,0.8070222222222222,0.0014320263923815683,12000,414
learnable_ste_8_gradient_estimate_20_12000_0,2516.8710601944695,0.5596666666666666,0.0028802006102970562,0.805637037037037,0.0014303394898559554,12000,420
learnable_ste_8_gradient_estimate_20_12000_0,2558.818911197711,0.5589333333333334,0.0032714251057027626,0.8051777777777778,0.00038788229515809137,12000,427
learnable_ste_8_gradient_estimate_20_12000_0,2594.7742120576318,0.5596333333333333,0.0006182412330330308,0.805837037037037,0.0016484768710882728,12000,433
learnable_ste_8_gradient_estimate_20_12000_0,2630.7295129175527,0.5587333333333334,0.00075865377844942,0.806762962962963,0.0010823436441631644,12000,439
learnable_ste_8_gradient_estimate_20_12000_0,2666.6848137774737,0.5564666666666667,0.0005436502143433649,0.806111111111111,0.002955527708028059,12000,445
learnable_ste_8_gradient_estimate_20_12000_0,2702.6401146373946,0.5583666666666667,0.0015107025591499696,0.8055777777777777,0.0013169362124470193,12000,451
learnable_ste_8_gradient_estimate_20_12000_0,2738.5954154973156,0.5579333333333333,0.0017211107524567437,0.8070666666666666,9.601097330975833e-05,12000,457
learnable_ste_8_gradient_estimate_20_12000_0,2774.5507163572365,0.5600999999999999,0.0019442222095223322,0.8065703703703705,0.0018333295922146626,12000,463
learnable_ste_8_gradient_estimate_20_12000_0,2810.5060172171575,0.5592666666666667,0.0012256517540567044,0.8078296296296296,0.00134761894375165,12000,469
learnable_ste_8_gradient_estimate_20_12000_0,2846.4613180770784,0.5591333333333334,0.003674537007872182,0.8090296296296295,0.001335101707977591,12000,475
learnable_ste_8_gradient_estimate_20_12000_0,2882.4166189369994,0.5594,0.0009201449161228206,0.8091037037037037,0.001715034783107971,12000,481
learnable_ste_8_gradient_estimate_20_12000_0,2918.3719197969203,0.5583999999999999,0.0013638181696985737,0.8081925925925927,0.0004983374278978636,12000,487
learnable_ste_8_gradient_estimate_20_12000_0,2954.3272206568417,0.5572666666666667,0.002782484900627859,0.8091185185185186,0.0006632835972006866,12000,493
learnable_ste_8_gradient_estimate_20_12000_0,2996.2750716600826,0.5569333333333333,0.0032673468679580964,0.808874074074074,0.003072476157656735,12000,500
learnable_ste_8_gradient_estimate_20_12000_0,3032.2303725200036,0.5581333333333333,0.001960158723731878,0.8105925925925925,0.0010950443301748173,12000,506
learnable_ste_8_gradient_estimate_20_12000_0,3068.1856733799245,0.5582666666666667,0.001579732748143021,0.8079111111111111,0.0010643493346514032,12000,512
learnable_ste_8_gradient_estimate_20_12000_0,3104.1409742398455,0.5586666666666668,0.0017745108872275212,0.8084370370370371,0.0016291918603926934,12000,518
learnable_ste_8_gradient_estimate_20_12000_0,3140.0962750997664,0.5597333333333333,0.0011556623882239584,0.8091555555555555,0.0011173160079978796,12000,524
learnable_ste_8_gradient_estimate_20_12000_0,3176.0515759596874,0.5588666666666667,0.0027932458220182,0.808437037037037,0.0005738709317998979,12000,530
learnable_ste_8_gradient_estimate_20_12000_0,3212.0068768196084,0.5579333333333333,0.000917726659862412,0.8103333333333333,0.001733428297493586,12000,536
learnable_ste_8_gradient_estimate_20_12000_0,3247.9621776795293,0.5565,0.0010984838035522893,0.8080962962962963,0.0017661036450469375,12000,542
learnable_ste_8_gradient_estimate_20_12000_0,3283.9174785394503,0.5581333333333333,0.002595294887976236,0.8094148148148149,0.0007830158712282488,12000,548
learnable_ste_8_gradient_estimate_20_12000_0,3319.8727793993717,0.5575333333333333,0.003015883876338017,0.8106370370370369,0.0014090049412809346,12000,554
learnable_ste_8_gradient_estimate_20_12000_0,3355.8280802592926,0.5582666666666668,0.00098092926463746,0.8095925925925926,0.0012989813461797143,12000,560
learnable_ste_8_gradient_estimate_20_12000_0,3397.775931262534,0.5583333333333333,0.0015107025591499696,0.8131185185185185,0.0014066664716322298,12000,567
learnable_ste_8_gradient_estimate_20_12000_0,3433.731232122455,0.5591666666666667,0.0021249836600678905,0.8088962962962963,0.003232669313683716,12000,573
learnable_ste_8_gradient_estimate_20_12000_0,3469.686532982376,0.5575666666666667,0.0036353205574688537,0.8108518518518518,0.000994028811686872,12000,579
learnable_ste_8_gradient_estimate_20_12000_0,3505.641833842297,0.5586000000000001,0.0010801234497346273,0.8120074074074074,0.001084470754588755,12000,585
learnable_ste_8_gradient_estimate_20_12000_0,3541.5971347022178,0.5579666666666667,0.0021699974398346616,0.8125481481481481,0.0005988557905602304,12000,591
learnable_ste_8_gradient_estimate_20_12000_0,3577.5524355621387,0.5573333333333333,0.0023271346234276236,0.8125555555555556,0.0010217390162286567,12000,597
learnable_ste_8_gradient_estimate_20_12000_0,3613.5077364220597,0.5563333333333333,0.003983577398380607,0.8119851851851853,0.00047913960381619746,12000,603
learnable_ste_8_gradient_estimate_20_12000_0,3649.4630372819806,0.5569333333333333,0.0008806563209082005,0.8133703703703704,0.0008779574749647137,12000,609
learnable_ste_8_gradient_estimate_20_12000_0,3685.4183381419016,0.5568666666666667,0.0036334862353148323,0.8129259259259259,0.0016567441255045244,12000,615
learnable_ste_8_gradient_estimate_20_12000_0,3721.3736390018225,0.5582999999999999,0.0016309506430300178,0.8143925925925926,0.0007655834179380358,12000,621
learnable_ste_8_gradient_estimate_20_12000_0,3757.3289398617435,0.5587666666666667,0.0015627610892974383,0.8140074074074074,0.00305177993442767,12000,627
learnable_ste_8_gradient_estimate_20_12000_0,3793.2842407216644,0.5564,0.003184336665618147,0.8136222222222221,0.0006742775435689086,12000,633
learnable_ste_8_gradient_estimate_20_12000_0,3835.232091724906,0.5577333333333333,0.0040868352330651,0.8143407407407408,0.00034154494469326876,12000,640
learnable_ste_8_gradient_estimate_20_12000_0,3871.1873925848267,0.5570666666666667,0.002577250904010368,0.813711111111111,0.00047279921176984025,12000,646
learnable_ste_8_gradient_estimate_20_12000_0,3907.1426934447477,0.5576,0.0016391054470859063,0.8149925925925926,0.000892092990656237,12000,652
learnable_ste_8_gradient_estimate_20_12000_0,3943.0979943046686,0.5571333333333334,0.0013199326582149003,0.8142074074074074,0.0009577637419842099,12000,658
learnable_ste_8_gradient_estimate_20_12000_0,3979.0532951645896,0.5594333333333333,0.0030554141381415856,0.8142222222222223,0.002420964675258158,12000,664
learnable_ste_8_gradient_estimate_20_12000_0,4015.0085960245106,0.5572666666666667,0.0013224556283251694,0.8153111111111112,0.0014129326243041147,12000,670
learnable_ste_8_gradient_estimate_20_12000_0,4050.9638968844315,0.5562,0.001818424226264768,0.8117925925925927,0.001617429076515633,12000,676
learnable_ste_8_gradient_estimate_20_12000_0,4086.919197744353,0.5562,0.0018055470085267848,0.8149555555555555,0.0019194477943906023,12000,682
learnable_ste_8_gradient_estimate_20_12000_0,4122.874498604274,0.5590333333333334,0.0015107025591499974,0.8148962962962963,0.0014176237386809727,12000,688
learnable_ste_8_gradient_estimate_20_12000_0,4158.829799464195,0.5574666666666667,0.002478350706058818,0.8146666666666667,0.00044147153854075916,12000,694
learnable_ste_8_gradient_estimate_20_12000_0,4194.785100324116,0.5584666666666667,0.002251419305435794,0.8129333333333334,0.0018945883512193594,12000,700
learnable_ste_8_gradient_estimate_20_12000_0,4236.732951327357,0.5567666666666667,0.0018803073034894138,0.8136666666666666,0.0017086562477103193,12000,707
learnable_ste_8_gradient_estimate_20_12000_0,4272.6882521872785,0.5577666666666667,0.003262241901242509,0.8139481481481482,0.0016600196670294278,12000,713
learnable_ste_8_gradient_estimate_20_12000_0,4308.643553047199,0.5559333333333334,0.0012256517540566842,0.8149851851851851,0.00049168671926743,12000,719
learnable_ste_8_gradient_estimate_20_12000_0,4344.59885390712,0.5579,0.0019096247449869996,0.8157185185185184,0.0015025173207120772,12000,725
learnable_ste_8_gradient_estimate_20_12000_0,4380.554154767041,0.5592,0.001564182427553357,0.8151777777777779,0.00042668209848639,12000,731
learnable_ste_8_gradient_estimate_20_12000_0,4416.509455626962,0.5579666666666667,0.001407914138796175,0.8155111111111112,0.0008112379403632598,12000,737
learnable_ste_8_gradient_estimate_20_12000_0,4452.464756486883,0.5560999999999999,0.002779688231918595,0.8163851851851852,0.00037199643050343377,12000,743
learnable_ste_8_gradient_estimate_20_12000_0,4488.420057346804,0.5576,0.002333809475228552,0.8150370370370371,0.00244392811606403,12000,749
learnable_ste_8_gradient_estimate_20_12000_0,4524.375358206725,0.5574333333333333,0.00036817870057286815,0.8155333333333333,0.002748617310456583,12000,755
learnable_ste_8_gradient_estimate_20_12000_0,4560.330659066646,0.5583,0.0016573070526208031,0.8155555555555555,0.0022089231683754813,12000,761
learnable_ste_8_gradient_estimate_20_12000_0,4596.285959926567,0.5561333333333333,0.0018408935028645685,0.8150074074074074,0.0013626811302816844,12000,767
learnable_ste_8_gradient_estimate_20_12000_0,4632.241260786488,0.5584666666666666,0.00273536509852379,0.8143185185185184,0.0012177471384809096,12000,773
learnable_ste_8_gradient_estimate_20_12000_0,4674.1891117897285,0.557,0.0010614455552060316,0.8142962962962964,0.0007760474579975344,12000,780
learnable_ste_8_gradient_estimate_20_12000_0,4710.14441264965,0.5581333333333333,0.0018624953392931815,0.8142074074074075,0.0003086320986074027,12000,786
learnable_ste_8_gradient_estimate_20_12000_0,4746.09971350957,0.5575333333333333,0.001189771219838341,0.8155407407407407,0.002028791392191821,12000,792
learnable_ste_8_gradient_estimate_20_12000_0,4782.055014369492,0.5572333333333334,0.0017133463034528528,0.8164370370370371,0.0010756310554053924,12000,798
learnable_ste_8_gradient_estimate_20_12000_0,4818.010315229412,0.5570333333333334,0.0034721111093332707,0.8158666666666666,0.0011012899282990222,12000,804
learnable_ste_8_gradient_estimate_20_12000_0,4853.965616089334,0.5596333333333333,0.001939644870130179,0.8171407407407406,0.0018346759019769391,12000,810
learnable_ste_8_gradient_estimate_20_12000_0,4889.920916949254,0.5595,0.0011575836902790486,0.8163777777777778,0.000292005975473019,12000,816
learnable_ste_8_gradient_estimate_20_12000_0,4925.876217809176,0.5602,0.0019646882704388614,0.8163555555555556,0.0018006857404340175,12000,822
learnable_ste_8_gradient_estimate_20_12000_0,4961.831518669097,0.5586666666666665,0.0014704496666741792,0.8168666666666667,0.002196592947300785,12000,828
learnable_ste_8_gradient_estimate_20_12000_0,4997.786819529018,0.5592333333333334,0.0022395436042987917,0.8170888888888889,0.0007104163272509356,12000,834
learnable_ste_8_gradient_estimate_20_12000_0,5033.742120388939,0.5597333333333333,0.0006599663291074763,0.817325925925926,0.0017785492153397277,12000,840
learnable_ste_8_gradient_estimate_20_12000_0,5069.69742124886,0.5594,0.0016673332000533118,0.8143037037037036,0.00301378633835887,12000,846
learnable_ste_8_gradient_estimate_20_12000_0,5111.645272252102,0.5611,0.0025664502073226964,0.8171333333333332,0.0013918043474439312,12000,853
learnable_ste_8_gradient_estimate_20_12000_0,5147.600573112022,0.5584333333333333,0.0018979521127315986,0.8173777777777778,0.0004149470688640383,12000,859
learnable_ste_8_gradient_estimate_20_12000_0,5183.555873971944,0.5594333333333332,0.0032065904356843433,0.8175037037037036,0.0014511336091878838,12000,865
learnable_ste_8_gradient_estimate_20_12000_0,5219.511174831864,0.5589000000000001,0.0026993826454703596,0.8171481481481481,0.002482951471731552,12000,871
learnable_ste_8_gradient_estimate_20_12000_0,5255.4664756917855,0.558,0.002616613587572079,0.8162814814814814,0.002498548275344116,12000,877
learnable_ste_8_gradient_estimate_20_12000_0,5291.421776551706,0.5594,0.0017795130420052098,0.8166296296296296,0.0013932622503379098,12000,883
learnable_ste_8_gradient_estimate_20_12000_0,5327.377077411627,0.557,0.0013140268896284614,0.8173259259259259,0.0019820040847697462,12000,889
learnable_ste_8_gradient_estimate_20_12000_0,5363.332378271548,0.5579000000000001,0.0019866219234335016,0.8171777777777778,0.0011159892915102107,12000,895
learnable_ste_8_gradient_estimate_20_12000_0,5399.287679131469,0.5609000000000001,0.0026419689627245817,0.817725925925926,0.0010470940911233202,12000,901
learnable_ste_8_gradient_estimate_20_12000_0,5435.24297999139,0.5618333333333334,0.0010077477638554256,0.8191259259259259,0.0031477908293951356,12000,907
learnable_ste_8_gradient_estimate_20_12000_0,5471.198280851311,0.5598666666666667,0.0030771559740918326,0.8179333333333334,0.0016970562748477365,12000,913
learnable_ste_8_gradient_estimate_20_12000_0,5513.146131854552,0.5624,0.0020314198646923585,0.816637037037037,0.0016939819243265714,12000,920
learnable_ste_8_gradient_estimate_20_12000_0,5549.101432714473,0.5602666666666667,0.0024850665092821245,0.8172962962962963,0.0007056114491324002,12000,926
learnable_ste_8_gradient_estimate_20_12000_0,5585.056733574394,0.5597333333333333,0.003680881536926849,0.8176592592592593,0.00028936333310555264,12000,932
learnable_ste_8_gradient_estimate_20_12000_0,5621.012034434315,0.5597,0.002246478726065924,0.8180740740740741,0.0004711716709270898,12000,938
learnable_ste_8_gradient_estimate_20_12000_0,5656.967335294235,0.5611,0.002628053779256923,0.8184222222222223,0.0013832626785466394,12000,944
learnable_ste_8_gradient_estimate_20_12000_0,5692.922636154157,0.5593333333333333,0.0008178562764256824,0.817162962962963,0.0007028064455188067,12000,950
learnable_ste_8_gradient_estimate_20_12000_0,5728.877937014077,0.5595333333333333,0.004102302876298732,0.8167703703703704,0.0018763710122422514,12000,956
learnable_ste_8_gradient_estimate_20_12000_0,5764.833237873999,0.5614,0.002698147512646383,0.819562962962963,0.0006390150170723035,12000,962
learnable_ste_8_gradient_estimate_20_12000_0,5800.788538733919,0.5601333333333333,0.0027378012264508257,0.8181037037037037,0.0019857378998394204,12000,968
learnable_ste_8_gradient_estimate_20_12000_0,5836.743839593841,0.5616666666666666,0.0022573337271115925,0.8189703703703705,0.001952045109555484,12000,974
learnable_ste_8_gradient_estimate_20_12000_0,5872.699140453762,0.5596666666666666,0.0023584363935078077,0.8202962962962963,0.0034779651272851867,12000,980
learnable_ste_8_gradient_estimate_20_12000_0,5908.6544413136835,0.5619666666666667,0.0013072447700751646,0.8196,0.00019626135258504166,12000,986
learnable_ste_8_gradient_estimate_20_12000_0,5950.602292316925,0.5587666666666666,0.002449943310001735,0.8189703703703705,0.0020415707124508096,12000,993
learnable_ste_8_gradient_estimate_20_12000_0,5986.557593176845,0.5599666666666666,0.0013021349989749689,0.8184370370370372,0.0008889506151407503,12000,999
learnable_ste_8_gradient_estimate_20_12000_0,6022.512894036767,0.5623,0.0015121728296285152,0.8189481481481482,0.0014334433874870014,12000,1005
learnable_ste_8_gradient_estimate_20_12000_0,6058.468194896687,0.5593,0.0009092121131323798,0.8178962962962962,0.001183192769719066,12000,1011
learnable_ste_8_gradient_estimate_20_12000_0,6094.423495756609,0.5607,0.00021602468994690488,0.8185851851851852,0.0023236365236631667,12000,1017
learnable_ste_8_gradient_estimate_20_12000_0,6130.378796616529,0.5612,0.0035953673896650337,0.818925925925926,0.000525978088180027,12000,1023
learnable_ste_8_gradient_estimate_20_12000_0,6166.334097476451,0.5607,0.0017682382946499645,0.8185629629629628,0.001091883008751914,12000,1029
learnable_ste_8_gradient_estimate_20_12000_0,6202.289398336371,0.5600999999999999,0.0003741657386774024,0.8182148148148148,0.0005787266662110693,12000,1035
learnable_ste_8_gradient_estimate_20_12000_0,6238.2446991962925,0.5617,0.0010984838035522893,0.8189037037037036,0.0012231421902453808,12000,1041
learnable_ste_8_gradient_estimate_20_12000_0,6274.200000056213,0.5599666666666666,0.001796910929592503,0.8181555555555556,0.0012728245379967841,12000,1047
learnable_ste_8_gradient_estimate_20_12000_0,6310.155300916134,0.5605333333333333,0.002389328124994299,0.819637037037037,0.0016631897890344392,12000,1053
learnable_ste_8_gradient_estimate_20_12000_0,6352.103151919375,0.5595333333333333,0.0024716166549222213,0.8185555555555556,0.00133382706907822,12000,1060
learnable_ste_8_gradient_estimate_20_12000_0,6388.058452779296,0.5598666666666667,0.0008956685895029636,0.8203777777777778,0.0007818938704782028,12000,1066
learnable_ste_8_gradient_estimate_20_12000_0,6424.013753639217,0.5604333333333333,0.0017249798710580718,0.8196592592592592,0.0025040762378994255,12000,1072
learnable_ste_8_gradient_estimate_20_12000_0,6459.969054499138,0.5605666666666668,0.0011728408057172862,0.8206888888888888,0.0015607321274525407,12000,1078
learnable_ste_8_gradient_estimate_20_12000_0,6495.924355359059,0.5609000000000001,0.0026944387170615165,0.8198222222222222,0.0020252724249003504,12000,1084
learnable_ste_8_gradient_estimate_20_12000_0,6531.87965621898,0.5612666666666667,0.0016499158227685862,0.8205703703703704,0.00218497174098806,12000,1090
learnable_ste_8_gradient_estimate_20_12000_0,6567.8349570789005,0.5603666666666667,0.0013719410418171387,0.8196074074074075,0.001049292661350127,12000,1096
learnable_ste_8_gradient_estimate_20_12000_0,6603.790257938822,0.5598666666666666,0.0007542472332656723,0.8193481481481482,0.0005177772479200727,12000,1102
learnable_ste_8_gradient_estimate_20_12000_0,6639.745558798743,0.5601666666666666,0.0018624953392932034,0.8208962962962962,0.0013334979322270348,12000,1108
learnable_ste_8_gradient_estimate_20_12000_0,6675.700859658664,0.5618,0.0019026297590440241,0.8218074074074074,0.0024493105325882965,12000,1114
learnable_ste_8_gradient_estimate_20_12000_0,6711.656160518585,0.5607000000000001,0.0012569805089976535,0.8206296296296296,0.001213685111579044,12000,1120
learnable_ste_8_gradient_estimate_20_12000_0,6747.611461378506,0.5618333333333333,0.0019154343864744635,0.8216592592592592,0.0013614726151325422,12000,1126
learnable_ste_8_gradient_estimate_20_12000_0,6789.559312381748,0.5600333333333333,0.0018803073034894138,0.8195333333333332,0.00038016673838091634,12000,1133
learnable_ste_8_gradient_estimate_20_12000_0,6825.5146132416685,0.5605333333333333,0.002456736769691738,0.8212222222222222,0.0010396263969655256,12000,1139
learnable_ste_8_gradient_estimate_20_12000_0,6861.46991410159,0.5598000000000001,0.0017907168024750965,0.8208518518518519,0.0014112228982649175,12000,1145
learnable_ste_8_gradient_estimate_20_12000_0,6897.42521496151,0.5602333333333332,0.0009285592184789399,0.8216,0.001947796053240819,12000,1151
learnable_ste_8_gradient_estimate_20_12000_0,6933.380515821432,0.5577,0.002453568829277061,0.8185481481481481,0.0024517287649533973,12000,1157
learnable_ste_8_gradient_estimate_20_12000_0,6969.335816681352,0.5606,0.0012727922061358022,0.8199703703703705,0.0012260993499354949,12000,1163
learnable_ste_8_gradient_estimate_20_12000_0,7005.291117541274,0.561,0.002111871208194283,0.821325925925926,0.0008279745395447965,12000,1169
learnable_ste_8_gradient_estimate_20_12000_0,7041.246418401194,0.5596333333333333,0.002782484900627859,0.820474074074074,0.0006830898893865897,12000,1175
learnable_ste_8_gradient_estimate_20_12000_0,7077.201719261116,0.5580333333333334,0.0005436502143433264,0.8198296296296297,0.0012317251220974783,12000,1181
learnable_ste_8_gradient_estimate_20_12000_0,7113.157020121036,0.5599,0.0036615115275888993,0.8218518518518518,0.0022649473023845356,12000,1187
learnable_ste_8_gradient_estimate_20_12000_0,7149.1123209809575,0.5615333333333333,0.002493101593508684,0.8193259259259259,0.0016082435101466039,12000,1193
learnable_ste_8_gradient_estimate_20_12000_0,7191.060171984198,0.5600666666666667,0.0021699974398346283,0.8225407407407408,0.0013614726151325817,12000,1200
learnable_ste_8_gradient_estimate_20_12000_0,7197.052722127519,0.5606,0.00280832096931009,0.8211777777777778,0.002545649075993593,12000,1201
learnable_8_none_20_12000_0,0.0,0.45936666666666665,0.008619486965913668,0.5156814814814815,0.010037006970024676,12000,0
learnable_8_none_20_12000_0,93.91798405110579,0.49223333333333336,0.004977504952840875,0.5797925925925925,0.008354005635076628,12000,1
learnable_8_none_20_12000_0,187.83596810221158,0.5141999999999999,0.0010984838035522388,0.6302444444444445,0.006301427103370697,12000,2
learnable_8_none_20_12000_0,281.75395215331736,0.5132,0.0034418987008142427,0.6498296296296296,0.005189553715307356,12000,3
learnable_8_none_20_12000_0,375.67193620442316,0.5261666666666667,0.00324174164437716,0.6911185185185186,0.0014696191755900626,12000,4
learnable_8_none_20_12000_0,469.58992025552885,0.5303666666666667,0.0015691469727919826,0.7031925925925925,0.0013434594902416697,12000,5
learnable_8_none_20_12000_0,563.5079043066347,0.5348333333333333,0.0029510826638521996,0.7240592592592593,0.00047741875686881037,12000,6
learnable_8_none_20_12000_0,657.4258883577405,0.5403666666666668,0.0032427697352040517,0.7373481481481482,0.00040989141725205773,12000,7
learnable_8_none_20_12000_0,751.3438724088463,0.5408,0.004216633728461603,0.7478444444444445,0.004012326685615051,12000,8
learnable_8_none_20_12000_0,845.261856459952,0.5417000000000001,0.0028600699292150203,0.7560148148148148,0.0011524650029351988,12000,9
learnable_8_none_20_12000_0,939.1798405110577,0.5433666666666667,0.0031710495984067187,0.7679185185185186,0.0024031757680807796,12000,10
learnable_8_none_20_12000_0,1033.0978245621636,0.5482666666666666,0.0012229290885229461,0.773614814814815,0.004001083529514337,12000,11
learnable_8_none_20_12000_0,1127.0158086132694,0.5478000000000001,0.002118175315375626,0.7814666666666668,0.0011633639318201717,12000,12
learnable_8_none_20_12000_0,1220.9337926643752,0.5500333333333333,0.002366901396810247,0.7855851851851852,0.0026934661581557665,12000,13
learnable_8_none_20_12000_0,1314.851776715481,0.5498999999999999,0.002483277404291877,0.7901037037037036,0.000580997675588963,12000,14
learnable_8_none_20_12000_0,1408.7697607665868,0.5494333333333334,0.0017782638224465449,0.7927037037037037,0.004115866452273353,12000,15
learnable_8_none_20_12000_0,1502.6877448176926,0.5506666666666666,0.001837268503936075,0.7963999999999999,0.003497865310213503,12000,16
learnable_8_none_20_12000_0,1596.6057288687982,0.5510333333333333,0.0010143416036468554,0.8017111111111112,0.001416771964133226,12000,17
learnable_8_none_20_12000_0,1690.523712919904,0.5514666666666667,0.0017441967269267822,0.7998074074074074,0.0019298251127255832,12000,18
learnable_8_none_20_12000_0,1784.4416969710098,0.5526,0.0029933259094191496,0.8059703703703703,0.0027246373766098104,12000,19
learnable_8_none_20_12000_0,1878.3596810221154,0.5530333333333334,0.0037043517951488316,0.8096296296296296,0.002641257546437266,12000,20
learnable_8_none_20_12000_0,1972.2776650732212,0.5498,0.0034127212992957215,0.8111999999999999,0.0034017182779881006,12000,21
learnable_8_none_20_12000_0,2066.1956491243272,0.556,0.002628053779256923,0.8136222222222221,0.001966718978170147,12000,22
learnable_8_none_20_12000_0,2160.113633175433,0.5535,0.003921734310225537,0.8140000000000001,0.001507293653001492,12000,23
learnable_8_none_20_12000_0,2254.031617226539,0.5533,0.001423610433604174,0.8153703703703704,0.003996761377530095,12000,24
learnable_8_none_20_12000_0,2347.9496012776444,0.5536,0.001042433051407483,0.8205111111111112,0.0011640711869963136,12000,25
learnable_8_none_20_12000_0,2441.8675853287505,0.5510333333333334,0.0015456030825826347,0.8178814814814815,0.001603528345557629,12000,26
learnable_8_none_20_12000_0,2535.785569379856,0.5558333333333333,0.0031584102892999307,0.8219185185185185,0.0011762160621950964,12000,27
learnable_8_none_20_12000_0,2629.703553430962,0.5539666666666667,0.0036935379004718505,0.8232370370370371,0.0021789364516563636,12000,28
learnable_8_none_20_12000_0,2723.6215374820677,0.5543999999999999,0.0014854853303438063,0.8196666666666667,0.0025255892031455086,12000,29
learnable_8_none_20_12000_0,2817.5395215331737,0.5551666666666667,0.001481740718059548,0.8253333333333334,0.0014027603592611313,12000,30
learnable_8_none_20_12000_0,2911.4575055842793,0.5552,0.0029676028485406646,0.8244148148148148,0.0029005084460387155,12000,31
learnable_8_none_20_12000_0,3005.3754896353853,0.5566,0.005372150407425329,0.8255407407407408,0.0002933183684921976,12000,32
learnable_8_none_20_12000_0,3099.293473686491,0.5562333333333334,0.001970335560817525,0.8273333333333334,0.0014143299537615081,12000,33
learnable_8_none_20_12000_0,3193.2114577375964,0.5566999999999999,0.003353605025441553,0.8273259259259259,0.0023772815912424705,12000,34
learnable_8_none_20_12000_0,3287.1294417887025,0.5551666666666667,0.003629814810090963,0.8279777777777778,0.0014674520904820372,12000,35
learnable_8_none_20_12000_0,3381.047425839808,0.5577666666666666,0.0013888444437332944,0.829037037037037,0.0017046374252945456,12000,36
learnable_8_none_20_12000_0,3474.965409890914,0.5567666666666666,0.0025720722298480632,0.8314222222222222,0.0010643493346513529,12000,37
learnable_8_none_20_12000_0,3568.8833939420197,0.5558666666666667,0.0020531818125912637,0.8289629629629629,0.001975848691607297,12000,38
learnable_8_none_20_12000_0,3662.8013779931252,0.5568333333333333,0.0028288199345702634,0.8326296296296296,0.0022915362851051208,12000,39
learnable_8_none_20_12000_0,3756.719362044231,0.5576,0.003047403266170484,0.8315851851851851,0.0009127056207061386,12000,40
learnable_8_none_20_12000_0,3850.637346095337,0.5565666666666668,0.0029227080289044014,0.8326666666666668,0.001728292765932233,12000,41
learnable_8_none_20_12000_0,3944.5553301464424,0.5562666666666666,0.002720702523654933,0.8331925925925926,0.0031970322314864735,12000,42
learnable_8_none_20_12000_0,4038.4733141975485,0.5576666666666666,0.0018408935028645685,0.8346962962962964,0.0011717291690240765,12000,43
learnable_8_none_20_12000_0,4132.3912982486545,0.5576666666666666,0.003774770044504529,0.8344074074074074,0.0020106984093290437,12000,44
learnable_8_none_20_12000_0,4226.3092822997605,0.5576666666666666,0.0033409912035535496,0.8356962962962964,0.0018788257722787628,12000,45
learnable_8_none_20_12000_0,4320.227266350866,0.5573,0.003325657829663206,0.8372962962962962,0.0015660317424564833,12000,46
learnable_8_none_20_12000_0,4414.145250401972,0.5571666666666667,0.0023612614331233284,0.8361037037037037,0.0033057791189053144,12000,47
learnable_8_none_20_12000_0,4508.063234453078,0.5542333333333334,0.0021791945504908085,0.838288888888889,0.002289715780159107,12000,48
learnable_8_none_20_12000_0,4601.981218504184,0.5564,0.0007483314773547949,0.8368962962962962,0.0003719964305033881,12000,49
learnable_8_none_20_12000_0,4695.899202555289,0.5562666666666666,0.0025849994627121483,0.8396592592592592,0.0018193593892097469,12000,50
learnable_8_none_20_12000_0,4789.817186606395,0.5588333333333334,0.002379542439676599,0.8396962962962963,0.0018754935335833537,12000,51
learnable_8_none_20_12000_0,4883.735170657501,0.5577333333333333,0.00098092926463746,0.8384592592592592,0.001261044486193524,12000,52
learnable_8_none_20_12000_0,4977.653154708607,0.5582333333333334,0.0017782638224465815,0.8376962962962963,0.0015834881882254952,12000,53
learnable_8_none_20_12000_0,5071.571138759712,0.5566,0.001630950643029986,0.839874074074074,0.0015094035377527367,12000,54
learnable_8_none_20_12000_0,5165.489122810818,0.5575,0.0024055491403558254,0.84,0.0014216434007329917,12000,55
learnable_8_none_20_12000_0,5259.407106861924,0.5578333333333333,0.000817856276425699,0.8399703703703704,0.00104078687125918,12000,56
learnable_8_none_20_12000_0,5353.32509091303,0.5575,0.002549509756796402,0.8397851851851853,0.0015428404496088373,12000,57
learnable_8_none_20_12000_0,5447.243074964135,0.5578333333333333,0.0007845734863959991,0.8388888888888889,0.0016608788392048436,12000,58
learnable_8_none_20_12000_0,5541.161059015241,0.5577,0.0008640987597877223,0.841237037037037,0.0016214948479221665,12000,59
learnable_8_none_20_12000_0,5635.079043066347,0.5580999999999999,0.0018239152027072483,0.8416222222222222,0.0004053144894905158,12000,60
learnable_8_none_20_12000_0,5728.997027117453,0.5587666666666666,0.0012498888839501453,0.8405851851851852,0.0008906156068259953,12000,61
learnable_8_none_20_12000_0,5822.9150111685585,0.5577000000000001,0.0017907168024750965,0.8407925925925926,0.0007625673192077633,12000,62
learnable_8_none_20_12000_0,5916.832995219665,0.5566999999999999,0.0006164414002969198,0.8421111111111111,0.0006531972647421995,12000,63
learnable_8_none_20_12000_0,6010.750979270771,0.5578333333333333,0.0013572848714334775,0.8421777777777777,0.0015683075200247512,12000,64
learnable_8_none_20_12000_0,6104.668963321876,0.5579666666666666,0.002347102232304544,0.8439481481481481,0.0010442605564414218,12000,65
learnable_8_none_20_12000_0,6198.586947372982,0.5557,0.001675310916417205,0.8444518518518519,0.0018751424271465336,12000,66
learnable_8_none_20_12000_0,6292.504931424087,0.5558,0.0019442222095223496,0.8423333333333334,0.0016227802185940336,12000,67
learnable_8_none_20_12000_0,6386.422915475193,0.5589666666666666,0.003104119127152727,0.8446814814814815,0.0026015717524201275,12000,68
learnable_8_none_20_12000_0,6480.340899526299,0.5581666666666667,0.0020499322482029074,0.8454518518518518,0.001235461405063679,12000,69
learnable_8_none_20_12000_0,6574.258883577405,0.5577666666666666,0.0015412837362262705,0.8445037037037038,0.00041149464925427934,12000,70
learnable_8_none_20_12000_0,6668.17686762851,0.5590333333333334,0.003704351795148811,0.8447777777777778,0.001959591794226553,12000,71
learnable_8_none_20_12000_0,6762.094851679616,0.5562333333333332,0.0019189117286165821,0.8459407407407408,0.00047879592922049776,12000,72
learnable_8_none_20_12000_0,6856.012835730722,0.5579,0.0012832251036613382,0.8458740740740741,0.0005899943037552532,12000,73
learnable_8_none_20_12000_0,6949.930819781828,0.5555333333333333,0.0009104333522498293,0.8447185185185185,0.002062906442473275,12000,74
learnable_8_none_20_12000_0,7043.848803832933,0.5568,0.0022759613353482487,0.8466370370370372,0.0005462429352470044,12000,75
learnable_8_none_20_12000_0,7137.766787884039,0.5589333333333334,0.0008339997335464653,0.8464222222222221,0.00036243347622890316,12000,76
learnable_ste_8_none_20_12000_0,0.0,0.45126666666666665,0.004946603773185089,0.4891185185185185,0.0007065439756835911,12000,0
learnable_ste_8_none_20_12000_0,3.8101914547107842,0.4690666666666667,0.001481740718059507,0.5202962962962964,0.002367289664712184,12000,1
learnable_ste_8_none_20_12000_0,38.10191454710784,0.5012666666666666,0.002903254878388909,0.6205777777777778,0.005107083759519625,12000,10
learnable_ste_8_none_20_12000_0,76.20382909421568,0.5096666666666666,0.000612825877028326,0.6494074074074074,0.0008595784847631753,12000,20
learnable_ste_8_none_20_12000_0,110.49555218661273,0.5083,0.004789572005931207,0.6549333333333334,0.00262190833023982,12000,29
learnable_ste_8_none_20_12000_0,148.59746673372055,0.5097,0.0021275964529643863,0.6589703703703704,0.0020917500762147514,12000,39
learnable_ste_8_none_20_12000_0,182.88918982611762,0.5139333333333335,0.0006944222218666693,0.6619999999999999,0.0020383968525277594,12000,48
learnable_ste_8_none_20_12000_0,220.99110437322545,0.5146666666666666,0.00046427960923947,0.6660962962962963,0.0021100842206844043,12000,58
learnable_ste_8_none_20_12000_0,259.0930189203333,0.5107333333333334,0.00409254063985796,0.6645333333333333,0.006305187621831884,12000,68
learnable_ste_8_none_20_12000_0,293.3847420127304,0.5138333333333334,0.0010873004286866869,0.6682444444444444,0.0008440544908588962,12000,77
learnable_ste_8_none_20_12000_0,331.4866565598382,0.5121333333333333,0.0030003703475108066,0.668,0.002957699027807721,12000,87
learnable_ste_8_none_20_12000_0,365.77837965223523,0.5149333333333334,0.002174600857373367,0.6700370370370371,0.0015576000673541619,12000,96
learnable_ste_8_none_20_12000_0,403.8802941993431,0.5157333333333334,0.0002494438257849514,0.6724814814814816,0.0006217811487831961,12000,106
learnable_ste_8_none_20_12000_0,438.17201729174013,0.513,0.0011224972160321478,0.6707555555555555,0.0014609315479016812,12000,115
learnable_ste_8_none_20_12000_0,476.27393183884794,0.5153333333333333,0.00228375908439474,0.6721851851851852,0.004829856845370965,12000,125
learnable_ste_8_none_20_12000_0,514.3758463859558,0.5147666666666666,0.0018696404883173372,0.6749111111111111,0.0022059403526628165,12000,135
learnable_ste_8_none_20_12000_0,548.6675694783529,0.5170333333333333,0.0014007934259633635,0.6749777777777778,0.0011053182324840614,12000,144
learnable_ste_8_none_20_12000_0,586.7694840254608,0.5159333333333334,0.0015151090903151487,0.6744,0.0018524147292704794,12000,154
learnable_ste_8_none_20_12000_0,621.0612071178577,0.5148333333333334,0.00044969125210772906,0.6725185185185185,0.004535523557087935,12000,163
learnable_ste_8_none_20_12000_0,659.1631216649656,0.5141,0.0007788880963698802,0.6723629629629629,0.0018962673608903695,12000,173
learnable_ste_8_none_20_12000_0,693.4548447573626,0.5151,0.004445222154178589,0.6752222222222223,0.0033558253509395177,12000,182
learnable_ste_8_none_20_12000_0,731.5567593044705,0.5164333333333333,0.001352364185006704,0.6755333333333332,0.002974625196848922,12000,192
learnable_ste_8_none_20_12000_0,769.6586738515783,0.5151333333333333,0.0023471022323045374,0.6750148148148147,0.003351375042820587,12000,202
learnable_ste_8_none_20_12000_0,803.9503969439753,0.5165666666666667,0.0006182412330330306,0.6763481481481483,0.0007632146294750421,12000,211
learnable_ste_8_none_20_12000_0,842.0523114910832,0.5171666666666667,0.0014727148022916534,0.6779185185185185,0.001550503259155866,12000,221
learnable_ste_8_none_20_12000_0,876.3440345834803,0.5161666666666667,0.0015195028426722103,0.6750666666666666,0.0031893340765514057,12000,230
learnable_ste_8_none_20_12000_0,914.445949130588,0.5146666666666666,0.001878533707147403,0.6745333333333333,0.0018476099565222924,12000,240
learnable_ste_8_none_20_12000_0,952.5478636776959,0.5156333333333333,0.0011897712198383232,0.6775407407407408,0.002769875178559661,12000,250
learnable_ste_8_none_20_12000_0,986.839586770093,0.5159666666666666,0.001541283736226221,0.6775925925925925,0.002843190309941616,12000,259
learnable_ste_8_none_20_12000_0,1024.9415013172008,0.5177999999999999,0.0029063149634316124,0.677762962962963,0.0020142973191627947,12000,269
learnable_ste_8_none_20_12000_0,1059.2332244095978,0.5174666666666666,0.0011440668201153786,0.677762962962963,0.002336141754911265,12000,278
learnable_ste_8_none_20_12000_0,1097.3351389567058,0.5165000000000001,0.001920069443188598,0.6767407407407408,0.0010811262734779852,12000,288
learnable_ste_8_none_20_12000_0,1131.6268620491028,0.5163000000000001,0.00043204937989384397,0.6795925925925926,0.0034185325628698915,12000,297
learnable_ste_8_none_20_12000_0,1169.7287765962105,0.5187333333333334,0.0031752515210959555,0.677088888888889,0.0009158863120636451,12000,307
learnable_ste_8_none_20_12000_0,1207.8306911433185,0.5212,0.0016083117442419873,0.6768814814814815,0.004322411053033402,12000,317
learnable_ste_8_none_20_12000_0,1242.1224142357155,0.5136333333333333,0.0025694789787468805,0.6740148148148148,0.0037410120913683024,12000,326
learnable_ste_8_none_20_12000_0,1280.2243287828235,0.5153333333333333,0.0003771236166327839,0.6802814814814816,0.0030597524488119973,12000,336
learnable_ste_8_none_20_12000_0,1314.5160518752202,0.5171666666666667,0.0005436502143433649,0.6796518518518518,0.0031100703726617052,12000,345
learnable_ste_8_none_20_12000_0,1352.6179664223282,0.5164000000000001,0.0009201449161228206,0.6774222222222223,0.002387691344970671,12000,355
learnable_ste_8_none_20_12000_0,1386.9096895147252,0.5151666666666667,0.0028158282775923994,0.680325925925926,0.002489968901475579,12000,364
learnable_ste_8_none_20_12000_0,1425.0116040618332,0.5146666666666667,0.0025420901286583447,0.6790518518518519,0.0019983806887650417,12000,374
learnable_ste_8_none_20_12000_0,1463.113518608941,0.5188333333333333,0.002503774927761871,0.6792444444444444,0.0025520426741533187,12000,384
learnable_ste_8_none_20_12000_0,1497.4052417013381,0.5155666666666666,0.001211977264179861,0.6815333333333333,0.0010904750352342658,12000,393
learnable_ste_8_none_20_12000_0,1535.5071562484459,0.5178999999999999,0.0006377042156569484,0.6802814814814816,0.0021883592766570896,12000,403
learnable_ste_8_none_20_12000_0,1569.7988793408429,0.5170333333333333,0.0016977108770995803,0.6768814814814815,0.0016590277616286482,12000,412
learnable_ste_8_none_20_12000_0,1607.9007938879506,0.5180666666666667,0.0014383632673594497,0.6823037037037037,0.0014064324108183461,12000,422
learnable_ste_8_none_20_12000_0,1646.0027084350586,0.5164666666666667,0.0010208928554075933,0.6786148148148148,0.004596521616824727,12000,432
learnable_ste_8_none_20_12000_0,1680.2944315274556,0.5180333333333333,0.0030346151137976038,0.6784074074074075,0.0026579074248902325,12000,441
learnable_ste_8_none_20_12000_0,1718.3963460745636,0.5161333333333333,0.0037967822633851183,0.6771629629629631,0.0011745354859184851,12000,451
learnable_ste_8_none_20_12000_0,1752.6880691669605,0.5192333333333333,0.0016336734339790476,0.6798666666666667,0.004161829290740716,12000,460
learnable_ste_8_none_20_12000_0,1790.7899837140683,0.5189333333333334,0.0017518244457961152,0.6813703703703703,0.0023727071814698673,12000,470
learnable_ste_8_none_20_12000_0,1825.0817068064657,0.5192666666666667,0.0018624953392931815,0.6799851851851852,0.0026647729901744716,12000,479
learnable_ste_8_none_20_12000_0,1863.1836213535735,0.5182666666666665,0.0021545816814923097,0.6814518518518519,0.0028114014391627086,12000,489
learnable_ste_8_none_20_12000_0,1901.2855359006812,0.5177666666666667,0.0022939534045447233,0.6788444444444445,0.0006288011979171457,12000,499
learnable_ste_8_none_20_12000_0,1935.5772589930782,0.5177,0.0011430952132987942,0.679711111111111,0.0027146303812850517,12000,508
learnable_ste_8_none_20_12000_0,1973.679173540186,0.5215666666666666,0.0003299831645537344,0.6768222222222223,0.0023639960588493283,12000,518
learnable_ste_8_none_20_12000_0,2007.970896632583,0.5175333333333333,0.0010338708279513768,0.6804518518518519,0.0019190475461084956,12000,527
learnable_ste_8_none_20_12000_0,2046.072811179691,0.5198666666666667,0.001819035153285642,0.6804,0.0025012260368153364,12000,537
learnable_ste_8_none_20_12000_0,2080.364534272088,0.5177333333333333,0.0030944394574067393,0.6808444444444445,0.0022098172279783486,12000,546
learnable_ste_8_none_20_12000_0,2118.4664488191956,0.5165333333333333,0.0015860503004493896,0.6795333333333334,0.004139899205548215,12000,556
learnable_ste_8_none_20_12000_0,2156.5683633663034,0.5169,0.0006377042156569484,0.6797703703703704,0.0026961538423906735,12000,566
learnable_ste_8_none_20_12000_0,2190.8600864587006,0.5184666666666665,0.0008993825042154609,0.682288888888889,0.0015270402260097007,12000,575
learnable_ste_8_none_20_12000_0,2228.962001005809,0.5180333333333333,0.0007408703590297707,0.6816740740740741,0.0014436274992715452,12000,585
learnable_ste_8_none_20_12000_0,2263.2537240982056,0.517,0.0015121728296285152,0.6818370370370371,0.002833098513629313,12000,594
learnable_ste_8_none_20_12000_0,2301.3556386453133,0.5153333333333333,0.0027620443314489013,0.6796222222222221,0.0025786077846380725,12000,604
learnable_ste_8_none_20_12000_0,2339.457553192421,0.5167,0.003047403266170513,0.6819481481481482,0.0005622802878325537,12000,614
learnable_ste_8_none_20_12000_0,2373.7492762848183,0.5172333333333333,0.0014337208778404606,0.6809259259259259,0.0036525804997659256,12000,623
learnable_ste_8_none_20_12000_0,2411.851190831926,0.5182333333333333,0.0009741092797468068,0.6798740740740742,0.0008711816549919412,12000,633
learnable_ste_8_none_20_12000_0,2446.1429139243232,0.5183,0.0012727922061358022,0.6820444444444446,0.0052440991725640745,12000,642
learnable_ste_8_none_20_12000_0,2484.244828471431,0.5181333333333333,0.0016779617264870675,0.6797925925925927,0.001670891763907548,12000,652
learnable_ste_8_none_20_12000_0,2518.536551563828,0.5172666666666667,0.0018624953392932034,0.6826148148148148,0.004073454498342746,12000,661
learnable_ste_8_none_20_12000_0,2556.638466110936,0.5163666666666666,0.0015627610892974802,0.6816370370370372,0.0034088402784371785,12000,671
learnable_ste_8_none_20_12000_0,2594.7403806580437,0.5173,0.002981051268708181,0.6819333333333333,0.0026099524616076575,12000,681
learnable_ste_8_none_20_12000_0,2629.0321037504405,0.5157333333333333,0.0019601587237318805,0.6822296296296297,0.003298551039089168,12000,690
learnable_ste_8_none_20_12000_0,2667.1340182975487,0.5169333333333334,0.003209707497922849,0.6799037037037037,0.0032132100449343386,12000,700
learnable_ste_8_none_20_12000_0,2701.425741389946,0.5171,0.0016309506430300178,0.6822962962962964,0.002759873160640879,12000,709
learnable_ste_8_none_20_12000_0,2739.5276559370536,0.5165666666666667,0.0031372316175606717,0.6819333333333333,0.0008438594464909988,12000,719
learnable_ste_8_none_20_12000_0,2773.8193790294504,0.5155333333333334,0.0022866763848189736,0.6821185185185185,0.0011703234871059778,12000,728
learnable_ste_8_none_20_12000_0,2811.9212935765586,0.5164,0.0005656854249492804,0.6834814814814815,0.0030755819594956183,12000,738
learnable_ste_8_none_20_12000_0,2850.0232081236663,0.5172333333333333,0.000758653778449407,0.681725925925926,0.0016610109800945236,12000,748
learnable_ste_8_none_20_12000_0,2884.314931216063,0.5174666666666666,0.0021913973218524786,0.6814074074074075,0.0007855345134870228,12000,757
learnable_ste_8_none_20_12000_0,2922.416845763171,0.5185666666666666,0.003616013765952193,0.6800518518518519,0.002566086728346055,12000,767
learnable_ste_8_none_20_12000_0,2956.7085688555685,0.5159,0.0016083117442419368,0.6828518518518519,0.002825535141175766,12000,776
learnable_ste_8_none_20_12000_0,2994.8104834026763,0.5143666666666666,0.00276325090347505,0.6789481481481481,0.0007980084951296012,12000,786
learnable_ste_8_none_20_12000_0,3032.912397949784,0.5166999999999999,0.001564182427553357,0.6814592592592592,0.000732622176686114,12000,796
learnable_ste_8_none_20_12000_0,3067.2041210421808,0.5146666666666667,0.003847365621074007,0.6813111111111111,0.0026404264526496,12000,805
learnable_ste_8_none_20_12000_0,3105.306035589289,0.5146666666666667,0.0008993825042155076,0.6801925925925926,0.0032085448329624926,12000,815
learnable_ste_8_none_20_12000_0,3139.5977586816857,0.516,0.0022226110770893186,0.682051851851852,0.0018384403242391986,12000,824
learnable_ste_8_none_20_12000_0,3177.6996732287935,0.5177,0.00149666295470955,0.683362962962963,0.0006617928842723557,12000,834
learnable_ste_8_none_20_12000_0,3211.991396321191,0.5174666666666666,0.0008653836657164725,0.6809333333333334,0.0031336222614358413,12000,843
learnable_ste_8_none_20_12000_0,3250.093310868299,0.5191666666666667,0.0007408703590297656,0.6834666666666668,0.003158736008077292,12000,853
learnable_ste_8_none_20_12000_0,3288.1952254154066,0.5148333333333334,0.002422578974747511,0.6774444444444446,0.006388028927630703,12000,863
learnable_ste_8_none_20_12000_0,3322.4869485078034,0.5155333333333334,0.003184685576665616,0.6830148148148147,0.0023681239355103413,12000,872
learnable_ste_8_none_20_12000_0,3360.588863054911,0.5176333333333334,0.0022647050335284314,0.6834962962962963,0.0008852394218623754,12000,882
learnable_ste_8_none_20_12000_0,3394.8805861473083,0.5194666666666666,0.0026042699979499217,0.6804518518518519,0.0009397194806600353,12000,891
learnable_ste_8_none_20_12000_0,3432.982500694416,0.5151666666666667,0.0005312459150170062,0.6820592592592591,0.0018659904712933122,12000,901
learnable_ste_8_none_20_12000_0,3467.274223786813,0.5188,0.0013638181696985737,0.683088888888889,0.0013827865943203644,12000,910
learnable_ste_8_none_20_12000_0,3505.376138333921,0.5188333333333334,0.0023612614331232793,0.6823851851851851,0.00113054607633967,12000,920
learnable_ste_8_none_20_12000_0,3543.478052881029,0.5153,0.0027361773821641218,0.6795481481481481,0.003445009909777287,12000,930
learnable_ste_8_none_20_12000_0,3577.769775973426,0.5155333333333333,0.0016336734339790476,0.6813851851851851,0.002146052617746008,12000,939
learnable_ste_8_none_20_12000_0,3615.8716905205333,0.5176333333333333,0.002604269997949952,0.6830444444444445,0.0007104163272508963,12000,949
learnable_ste_8_none_20_12000_0,3650.1634136129314,0.5168333333333334,0.0009568466729605196,0.6798740740740742,0.0024143148766743983,12000,958
learnable_ste_8_none_20_12000_0,3688.2653281600387,0.5160333333333332,0.002072572207561319,0.6787111111111112,0.003428325485985816,12000,968
learnable_ste_8_none_20_12000_0,3726.367242707147,0.5188666666666667,0.003201388587611472,0.6835037037037037,0.0007638613911998133,12000,978
learnable_ste_8_none_20_12000_0,3760.6589657995437,0.5163333333333333,0.0012229290885229463,0.6832666666666668,0.002298756149614584,12000,987
learnable_ste_8_none_20_12000_0,3798.7608803466514,0.5162333333333332,0.0023442601296689456,0.6803703703703704,0.0022151244673913263,12000,997
learnable_ste_8_none_20_12000_0,3833.052603439048,0.5170666666666667,0.0006599663291074613,0.682762962962963,0.002290027284926225,12000,1006
learnable_ste_8_none_20_12000_0,3871.1545179861564,0.5186333333333333,0.003579882058889012,0.6830296296296297,0.0012636524673734525,12000,1016
learnable_ste_8_none_20_12000_0,3905.446241078553,0.5183333333333334,0.0016977108770995983,0.6818148148148148,0.001456116186443402,12000,1025
learnable_ste_8_none_20_12000_0,3943.548155625662,0.5180666666666668,0.0007760297817881929,0.6826888888888889,0.0021306310045069226,12000,1035
learnable_ste_8_none_20_12000_0,3981.650070172769,0.5186000000000001,0.0021400934559032605,0.6845111111111111,0.001463633226673339,12000,1045
learnable_ste_8_none_20_12000_0,4015.941793265166,0.5183333333333334,0.0013424687043734737,0.6826074074074073,0.002200062351030685,12000,1054
learnable_ste_8_none_20_12000_0,4054.043707812274,0.5155666666666667,0.002295406040091584,0.6836000000000001,0.0011522745443315083,12000,1064
learnable_ste_8_none_20_12000_0,4088.3354309046713,0.5148,0.001023067283548212,0.6847925925925926,0.004312498185920346,12000,1073
learnable_ste_8_none_20_12000_0,4126.437345451778,0.5175000000000001,0.0006683312551920903,0.6826518518518517,0.0026655759086085377,12000,1083
learnable_ste_8_none_20_12000_0,4160.729068544176,0.5165333333333334,0.003159465496286095,0.682088888888889,0.001794642231961786,12000,1092
learnable_ste_8_none_20_12000_0,4198.830983091284,0.5163666666666668,0.0025368396787253896,0.6822,0.002857781233797809,12000,1102
learnable_ste_8_none_20_12000_0,4236.932897638391,0.5167,0.001042433051407483,0.6838592592592593,0.0009184587794193556,12000,1112
learnable_ste_8_none_20_12000_0,4271.224620730789,0.5156666666666667,0.0012283683848458877,0.6857555555555556,0.002406028094893231,12000,1121
learnable_ste_8_none_20_12000_0,4309.326535277896,0.5176333333333334,0.000967241208569792,0.6829999999999999,0.002217847545848356,12000,1131
learnable_ste_8_none_20_12000_0,4343.618258370293,0.5172666666666667,0.002559079695689226,0.6825407407407408,0.002441097596573041,12000,1140
learnable_ste_8_none_20_12000_0,4381.720172917401,0.5177666666666667,0.0016213848676020514,0.6840444444444443,0.0012440475557581002,12000,1150
learnable_ste_8_none_20_12000_0,4419.8220874645085,0.5172,0.004047221268969619,0.682274074074074,0.0012266362493992238,12000,1160
learnable_ste_8_none_20_12000_0,4454.113810556906,0.5201333333333333,0.0027194770739161793,0.6839851851851853,0.0022784973268773507,12000,1169
learnable_ste_8_none_20_12000_0,4492.215725104014,0.5172333333333333,0.0015434449203720487,0.6848296296296296,0.003620260015368372,12000,1179
learnable_ste_8_none_20_12000_0,4526.507448196411,0.5148666666666667,0.0015173075568987767,0.6810592592592593,0.0011849999855301312,12000,1188
learnable_ste_8_none_20_12000_0,4564.609362743519,0.5192333333333333,0.003857748335781118,0.6844962962962963,0.0012822733584172104,12000,1198
learnable_ste_8_none_20_12000_0,4598.901085835916,0.5191333333333333,0.0027776888874666405,0.6840962962962962,0.00196398296350372,12000,1207
learnable_ste_8_none_20_12000_0,4637.003000383023,0.5192666666666667,0.0022661764175711647,0.6841407407407408,0.0004832446349718528,12000,1217
learnable_ste_8_none_20_12000_0,4675.104914930132,0.5154666666666666,0.0030291179500896714,0.6832814814814815,0.003834104413412541,12000,1227
learnable_ste_8_none_20_12000_0,4709.396638022529,0.5161,0.001186029791643773,0.6838962962962963,0.0017337448071274514,12000,1236
learnable_ste_8_none_20_12000_0,4747.498552569637,0.5179999999999999,0.0025961509971494244,0.6804888888888888,0.002183439352811844,12000,1246
learnable_ste_8_none_20_12000_0,4781.790275662034,0.5164333333333334,0.001973716179078339,0.6830296296296297,0.0030620648958850803,12000,1255
learnable_ste_8_none_20_12000_0,4819.8921902091415,0.5183,0.005162040940041688,0.6804666666666667,0.000932451082135776,12000,1265
learnable_ste_8_none_20_12000_0,4854.183913301538,0.5189666666666667,0.003805551500403391,0.6855925925925925,0.0035770799104675828,12000,1274
learnable_ste_8_none_20_12000_0,4892.2858278486465,0.5194333333333333,0.0007363574011458267,0.6833925925925927,0.002634205720994746,12000,1284
learnable_ste_8_none_20_12000_0,4930.387742395754,0.5174,0.0018184242262648084,0.6838000000000001,0.0046153795504878786,12000,1294
learnable_ste_8_none_20_12000_0,4964.6794654881505,0.5205000000000001,0.0025390286856722694,0.6827185185185186,0.003312096961530414,12000,1303
learnable_ste_8_none_20_12000_0,5002.781380035259,0.5171666666666667,0.0026537185649993323,0.6830074074074074,0.0019750987542812275,12000,1313
learnable_ste_8_none_20_12000_0,5037.073103127656,0.5172333333333333,0.002782484900627859,0.6818888888888889,0.0038388955887811724,12000,1322
learnable_ste_8_none_20_12000_0,5075.175017674765,0.5169,0.001344123010243739,0.6837111111111112,0.0021321756117886215,12000,1332
learnable_ste_8_none_20_12000_0,5113.276932221872,0.5181,0.0030011109054259633,0.6806592592592592,0.0037205395127747403,12000,1342
learnable_ste_8_none_20_12000_0,5147.568655314269,0.5193,0.004245782220824178,0.6844370370370371,0.000538350883277214,12000,1351
learnable_ste_8_none_20_12000_0,5185.670569861377,0.5192,0.002616613587572074,0.6852148148148148,0.0015824483123248233,12000,1361
learnable_ste_8_none_20_12000_0,5219.962292953774,0.5158333333333335,0.0052797306328595675,0.6796074074074073,0.006322741847638491,12000,1370
learnable_ste_8_none_20_12000_0,5258.064207500881,0.5210333333333333,0.0022661764175711647,0.6852296296296295,0.0019033722149783957,12000,1380
learnable_ste_8_none_20_12000_0,5292.3559305932795,0.5177666666666667,0.0030269162892657157,0.686651851851852,0.0017688975742698842,12000,1389
learnable_ste_8_none_20_12000_0,5330.457845140387,0.5163666666666668,0.0011585431464655287,0.6820222222222222,0.003565680029682149,12000,1399
learnable_ste_8_none_20_12000_0,5368.559759687495,0.5175000000000001,0.000927361849549572,0.6824444444444445,0.0025466188347909157,12000,1409
learnable_ste_8_none_20_12000_0,5402.851482779892,0.5175333333333333,0.002362672686222581,0.6850074074074074,0.0028817766201321075,12000,1418
learnable_ste_8_none_20_12000_0,5440.953397326999,0.5159333333333334,0.0014839886193034457,0.6860370370370371,0.00043596856206109874,12000,1428
learnable_ste_8_none_20_12000_0,5475.245120419396,0.5161333333333333,0.0007542472332656723,0.6840074074074073,0.001438029439688275,12000,1437
learnable_ste_8_none_20_12000_0,5513.347034966504,0.5171333333333333,0.0007408703590297656,0.6824888888888889,0.0013260293773009037,12000,1447
learnable_ste_8_none_20_12000_0,5547.638758058901,0.5167,0.0024055491403558254,0.6827185185185184,0.001293266300074409,12000,1456
learnable_ste_8_none_20_12000_0,5585.740672606009,0.5162333333333333,0.00179133717900588,0.6825333333333333,0.0026944845357842304,12000,1466
learnable_ste_8_none_20_12000_0,5623.842587153117,0.5183333333333333,0.004327688631231331,0.6849851851851851,0.0031960023039765335,12000,1476
learnable_ste_8_none_20_12000_0,5658.134310245514,0.5155666666666666,0.0015965240019770856,0.6812296296296297,0.0019471480322599019,12000,1485
learnable_ste_8_none_20_12000_0,5696.236224792622,0.5188333333333334,0.0005185449728701301,0.6836814814814814,0.003623486865502874,12000,1495
learnable_ste_8_none_20_12000_0,5730.527947885019,0.5169,0.0039370039370059,0.6836444444444445,0.0018670193670319744,12000,1504
learnable_ste_8_none_20_12000_0,5768.629862432126,0.5181666666666667,0.0047674824476749925,0.6826666666666666,0.0040086737233873265,12000,1514
learnable_ste_8_none_20_12000_0,5806.731776979234,0.5172,0.002616613587572032,0.6865851851851853,0.00044159580920855404,12000,1524
learnable_ste_8_none_20_12000_0,5841.023500071631,0.5192333333333333,0.002509094568874502,0.6814962962962964,0.003538911661457443,12000,1533
learnable_ste_8_none_20_12000_0,5879.125414618739,0.5179999999999999,0.0003741657386773925,0.6849481481481482,0.0027775308532226183,12000,1543
learnable_ste_8_none_20_12000_0,5913.417137711137,0.5161666666666667,0.0023041026211713797,0.6844296296296296,0.0015150638208816084,12000,1552
learnable_ste_8_none_20_12000_0,5951.519052258244,0.518,0.004121488404286302,0.6822148148148148,0.003765003821019456,12000,1562
learnable_ste_8_none_20_12000_0,5985.810775350641,0.5153666666666666,0.0014290634073484251,0.684362962962963,0.0042649816631617305,12000,1571
learnable_ste_8_none_20_12000_0,6023.912689897749,0.5183666666666666,0.0017211107524567645,0.6820222222222222,0.002084708188321023,12000,1581
learnable_ste_8_none_20_12000_0,6062.014604444857,0.5167999999999999,0.002824889378365114,0.6849777777777778,0.002061842238299961,12000,1591
learnable_ste_8_none_20_12000_0,6096.306327537253,0.5158333333333333,0.001649915822768616,0.6841407407407406,0.0009928689499197308,12000,1600
learnable_ste_8_none_20_12000_0,6134.4082420843615,0.5152333333333333,0.001400793425963405,0.6803703703703704,0.004370885092099787,12000,1610
learnable_ste_8_none_20_12000_0,6168.699965176759,0.5128,8.164965809276361e-05,0.6812296296296295,0.0029168071688674716,12000,1619
learnable_ste_8_none_20_12000_0,6206.801879723867,0.5163000000000001,0.000489897948556627,0.6867111111111112,0.000993310961716751,12000,1629
learnable_ste_8_none_20_12000_0,6241.093602816264,0.5171333333333333,0.004110420362390647,0.6836592592592593,0.0032234905975313493,12000,1638
learnable_ste_8_none_20_12000_0,6279.195517363371,0.5166666666666666,0.0004496912521077373,0.6855703703703703,0.0005869172678382272,12000,1648
learnable_ste_8_none_20_12000_0,6317.29743191048,0.517,0.0008524474568363051,0.6838962962962963,0.00303750673874625,12000,1658
learnable_ste_8_none_20_12000_0,6351.589155002876,0.5182333333333333,0.000286744175568056,0.6825777777777778,0.0042978413569160845,12000,1667
learnable_ste_8_none_20_12000_0,6389.691069549984,0.5163,0.0042762912279996484,0.6822148148148148,0.002441097596573009,12000,1677
learnable_ste_8_none_20_12000_0,6423.982792642382,0.5182333333333333,0.002530261295246458,0.6836444444444444,0.0025816063522591222,12000,1686
learnable_ste_8_none_20_12000_0,6462.08470718949,0.5167666666666667,0.0009977753031397067,0.6811925925925926,0.005159172847645163,12000,1696
learnable_ste_8_none_20_12000_0,6500.186621736598,0.5178666666666666,0.0013123346456686458,0.6841333333333334,0.0020337886557595685,12000,1706
learnable_ste_8_none_20_12000_0,6534.4783448289945,0.5157999999999999,0.0022861904265976075,0.6859999999999999,0.001318060677896625,12000,1715
learnable_ste_8_none_20_12000_0,6572.580259376102,0.5157333333333333,0.0031626290048347963,0.6793925925925927,0.006047747826446707,12000,1725
learnable_ste_8_none_20_12000_0,6606.871982468499,0.5189666666666667,0.0014727148022916534,0.6842444444444444,0.002986058139064998,12000,1734
learnable_ste_8_none_20_12000_0,6644.973897015607,0.5177333333333334,0.0029578520735305757,0.6849185185185185,0.0009912096501975,12000,1744
learnable_ste_8_none_20_12000_0,6679.2656201080035,0.5195666666666666,0.004552166761249251,0.6844296296296296,0.001751315398248606,12000,1753
learnable_ste_8_none_20_12000_0,6717.367534655112,0.5179333333333332,0.0023170862929310573,0.6827851851851853,0.0030984575126143388,12000,1763
learnable_ste_8_none_20_12000_0,6755.46944920222,0.5165000000000001,0.0009626352718796091,0.683325925925926,0.0016758103090874776,12000,1773
learnable_ste_8_none_20_12000_0,6789.761172294617,0.5175000000000001,0.0020396078054371143,0.6876814814814814,0.0002723670564570112,12000,1782
learnable_ste_8_none_20_12000_0,6827.863086841725,0.5169,0.00021602468994695627,0.6866,0.002684569533509388,12000,1792
learnable_ste_8_none_20_12000_0,6862.154809934122,0.5169,0.0017795130420052098,0.684525925925926,0.0014452229620895724,12000,1801
learnable_ste_8_none_20_12000_0,6900.256724481229,0.5189666666666667,0.002040152499746594,0.6850296296296295,0.003412604731908094,12000,1811
learnable_ste_8_none_20_12000_0,6934.548447573626,0.5177999999999999,0.00043204937989386116,0.6846740740740741,0.0019166443011756384,12000,1820
learnable_ste_8_none_20_12000_0,6972.650362120734,0.5193666666666666,0.0035649528592800184,0.682962962962963,0.001754695835748876,12000,1830
learnable_ste_8_none_20_12000_0,7010.752276667842,0.5173333333333333,0.0022305953365762076,0.6825777777777778,0.0027443019906048757,12000,1840
learnable_ste_8_none_20_12000_0,7045.04399976024,0.5163,0.0029709706606876126,0.6822814814814815,0.0014731990702840643,12000,1849
learnable_ste_8_none_20_12000_0,7083.145914307347,0.5169666666666667,0.0019067132861433232,0.6866962962962964,0.0014856607717340497,12000,1859
learnable_ste_8_none_20_12000_0,7117.437637399744,0.5152666666666667,0.0019754043186705626,0.6849037037037037,0.002424316684234872,12000,1868
learnable_ste_8_none_20_12000_0,7155.539551946852,0.5197666666666666,0.0024997777679003426,0.684074074074074,0.0012722208744399381,12000,1878
learnable_ste_8_none_20_12000_0,7193.641466493959,0.5173,0.002286190426597653,0.6855185185185185,0.0009534573576120847,12000,1888
learnable_ste_8_none_20_12000_0,7197.451657948671,0.5150666666666667,0.002334285520001566,0.683525925925926,0.0014608564299466045,12000,1889
random_8_none_20_12000_0,0.0,0.43249999999999994,0.0025468935326524254,0.4575777777777778,0.005352219646467525,12000,0
random_8_none_20_12000_0,3.7043188693019755,0.4555666666666667,0.007670433857061515,0.49826666666666664,0.008912634948677922,12000,1
random_8_none_20_12000_0,37.04318869301975,0.48956666666666665,0.00036817870057291336,0.5841333333333333,0.002278473245227632,12000,10
random_8_none_20_12000_0,74.0863773860395,0.49066666666666664,0.0004921607686744615,0.5977185185185186,0.0012279774710515323,12000,20
random_8_none_20_12000_0,111.12956607905924,0.49476666666666663,0.0010077477638554006,0.6070666666666666,0.0028874070273454343,12000,30
random_8_none_20_12000_0,148.172754772079,0.49420000000000003,0.005337290198843108,0.6067629629629631,0.005942781583504947,12000,40
random_8_none_20_12000_0,185.21594346509875,0.4946333333333333,0.0010208928554075515,0.6115333333333334,0.003305115127832968,12000,50
random_8_none_20_12000_0,222.2591321581185,0.49173333333333336,0.0018517259216441636,0.615762962962963,0.0019695069118930326,12000,60
random_8_none_20_12000_0,255.59800198183626,0.4932666666666667,0.0013299958228839995,0.6148000000000001,0.0021419578751914452,12000,69
random_8_none_20_12000_0,292.64119067485603,0.49446666666666667,0.004208985098043889,0.615762962962963,0.0051013218115470525,12000,79
random_8_none_20_12000_0,329.68437936787575,0.4939,0.005024606120549799,0.6143407407407407,0.0021684101880142816,12000,89
random_8_none_20_12000_0,366.7275680608955,0.4941333333333333,0.001114550233153347,0.6145185185185186,0.0019993688990561317,12000,99
random_8_none_20_12000_0,403.7707567539153,0.49173333333333336,0.0014267289706021862,0.6171925925925925,0.0030438406177799807,12000,109
random_8_none_20_12000_0,440.813945446935,0.49593333333333334,0.0037747700445045673,0.6215925925925926,0.000672648064281269,12000,119
random_8_none_20_12000_0,477.8571341399548,0.49446666666666667,0.0014704496666741792,0.6199925925925925,0.001760128440256618,12000,129
random_8_none_20_12000_0,511.1960039636725,0.4919,0.0024711670657134293,0.6197777777777778,0.0040097412249867365,12000,138
random_8_none_20_12000_0,548.2391926566924,0.4947,0.0036450880190561567,0.6207555555555556,0.002544031989860206,12000,148
random_8_none_20_12000_0,585.2823813497121,0.4955,0.0010614455552060455,0.6209407407407408,0.0016823786152981954,12000,158
random_8_none_20_12000_0,622.3255700427318,0.4917666666666667,0.003256105376400191,0.6172740740740741,0.0011614285702233787,12000,168
random_8_none_20_12000_0,659.3687587357515,0.4934,0.0015641824275533414,0.6189481481481481,0.001043629837304138,12000,178
random_8_none_20_12000_0,696.4119474287713,0.49160000000000004,0.002624245923435289,0.6162592592592593,0.0033496063687825737,12000,188
random_8_none_20_12000_0,733.455136121791,0.4933666666666667,0.0017152907107024734,0.618725925925926,0.0012912281878878775,12000,198
random_8_none_20_12000_0,766.7940059455088,0.4955333333333333,0.003026916289265724,0.6198074074074075,0.0021328188680080355,12000,207
random_8_none_20_12000_0,803.8371946385287,0.4919666666666667,0.0019136933459209797,0.6186444444444444,0.0030386806753776594,12000,217
random_8_none_20_12000_0,840.8803833315483,0.4885333333333333,0.0033489633553617257,0.6170444444444444,0.007697126822189708,12000,227
random_8_none_20_12000_0,877.9235720245681,0.49123333333333336,0.0033628691453711002,0.6177111111111112,0.0021398819243607075,12000,237
random_8_none_20_12000_0,914.9667607175878,0.49756666666666666,0.0030684777260973563,0.6196666666666667,0.001967723089354412,12000,247
random_8_none_20_12000_0,952.0099494106075,0.4946,0.0013589211407092966,0.620288888888889,0.0033485578248214254,12000,257
random_8_none_20_12000_0,989.0531381036274,0.49656666666666666,0.003241741644377119,0.6226296296296296,0.0036942546131495395,12000,267
random_8_none_20_12000_0,1022.392007927345,0.49606666666666666,0.0011897712198383208,0.6204740740740741,0.001179988607510497,12000,276
random_8_none_20_12000_0,1059.4351966203649,0.4930333333333334,0.0020434176165325486,0.6239333333333333,0.002741361291109766,12000,286
random_8_none_20_12000_0,1096.4783853133847,0.4946,0.0024124676163629556,0.6185851851851852,0.004551826236253741,12000,296
random_8_none_20_12000_0,1133.5215740064043,0.49616666666666664,0.0007039570693980875,0.6254296296296297,0.0005468452985271488,12000,306
random_8_none_20_12000_0,1170.5647626994241,0.49513333333333337,0.0008379870059984376,0.6239851851851852,0.0013147261315944521,12000,316
random_8_none_20_12000_0,1207.607951392444,0.49223333333333336,0.002176133165859912,0.6211185185185185,0.0023789428321480096,12000,326
random_8_none_20_12000_0,1240.9468212161617,0.49479999999999996,0.0017281975195754104,0.6226296296296296,0.0016738446253771612,12000,335
random_8_none_20_12000_0,1277.9900099091815,0.4943666666666666,0.0019362047641943417,0.6229333333333332,0.0034914121566690937,12000,345
random_8_none_20_12000_0,1315.033198602201,0.49393333333333334,0.004374420596553958,0.6183777777777778,0.006262199616182925,12000,355
random_8_none_20_12000_0,1352.076387295221,0.49416666666666664,0.0027182510717166843,0.620488888888889,0.0028092147021540567,12000,365
random_8_none_20_12000_0,1389.1195759882405,0.49513333333333337,0.0030136725472788566,0.6240666666666667,0.0026158113723665924,12000,375
random_8_none_20_12000_0,1426.1627646812603,0.4956666666666667,0.004030164044083339,0.6212962962962963,0.002840989414003525,12000,385
random_8_none_20_12000_0,1463.2059533742802,0.4969333333333333,0.000531245915016961,0.6235111111111111,0.003479936615476856,12000,395
random_8_none_20_12000_0,1496.5448231979979,0.4974,0.0005715476066494133,0.6251851851851852,0.002574732130113331,12000,404
random_8_none_20_12000_0,1533.5880118910177,0.4947,0.00341857670188437,0.6202740740740741,0.006809200585973902,12000,414
random_8_none_20_12000_0,1570.6312005840375,0.49713333333333337,0.0012918548250050695,0.6238074074074075,0.004327739345936273,12000,424
random_8_none_20_12000_0,1607.6743892770573,0.49596666666666667,0.002623398982660127,0.6227333333333334,0.0017699829112657608,12000,434
random_8_none_20_12000_0,1644.7175779700767,0.4942666666666667,0.002853457941204347,0.6210222222222223,0.001645745231272174,12000,444
random_8_none_20_12000_0,1681.7607666630965,0.4945333333333333,0.005144144459696114,0.6239629629629629,0.0037831044509362925,12000,454
random_8_none_20_12000_0,1718.8039553561164,0.49709999999999993,0.001801850900231928,0.6243555555555556,0.002199962588533404,12000,464
random_8_none_20_12000_0,1752.142825179834,0.4961333333333333,0.0035612107803698148,0.6244814814814815,0.0016600196670294278,12000,473
random_8_none_20_12000_0,1789.186013872854,0.4961333333333333,0.0019601587237318857,0.6230074074074073,0.004591361842256581,12000,483
random_8_none_20_12000_0,1826.2292025658737,0.49346666666666666,0.002509094568874505,0.622837037037037,0.0035733044652110787,12000,493
random_8_none_20_12000_0,1863.2723912588935,0.4936,0.0014514360704718017,0.6210074074074075,0.001011267115898746,12000,503
random_8_none_20_12000_0,1900.3155799519132,0.4956333333333333,0.0015173075568988019,0.6235333333333334,0.004589628673217984,12000,513
random_8_none_20_12000_0,1937.358768644933,0.4949666666666666,0.003890444133457715,0.6202000000000001,0.002974127115434952,12000,523
random_8_none_20_12000_0,1974.4019573379528,0.4969333333333334,0.0030125662740519954,0.6266296296296295,0.0018536879786212668,12000,533
random_8_none_20_12000_0,2007.7408271616703,0.49610000000000004,0.00361201698039568,0.622437037037037,0.007214213983652039,12000,542
random_8_none_20_12000_0,2044.78401585469,0.49690000000000006,0.002782085548648722,0.6254592592592593,0.002896305768668799,12000,552
random_8_none_20_12000_0,2081.8272045477097,0.4958666666666667,0.0006548960901462781,0.6255777777777777,0.00014851805670935153,12000,562
random_8_none_20_12000_0,2118.8703932407298,0.4958,0.0027580186124583407,0.6214074074074074,0.005047081488352335,12000,572
random_8_none_20_12000_0,2155.9135819337494,0.49479999999999996,0.004173727350941836,0.6195851851851852,0.005383906313071224,12000,582
random_8_none_20_12000_0,2192.9567706267694,0.49733333333333335,0.0016819301082057186,0.6221851851851852,0.0037480456727317815,12000,592
random_8_none_20_12000_0,2229.999959319789,0.49503333333333327,0.001721110752456752,0.6231481481481481,0.0014078361919925672,12000,602
random_8_none_20_12000_0,2263.338829143507,0.4967,0.0021213203435596446,0.6235407407407407,0.0009189962915123521,12000,611
random_8_none_20_12000_0,2300.3820178365263,0.4945,0.001728197519575436,0.6239185185185185,0.0006622901614002113,12000,621
random_8_none_20_12000_0,2337.425206529546,0.49520000000000003,0.0024097026095903596,0.6184814814814815,0.004737081921427503,12000,631
random_8_none_20_12000_0,2374.468395222566,0.4977333333333333,0.0029465610840812913,0.620325925925926,0.0028713045074948065,12000,641
random_8_none_20_12000_0,2411.5115839155856,0.49433333333333335,0.000601849002842262,0.6232518518518518,0.004394472147998383,12000,651
random_8_none_20_12000_0,2448.5547726086056,0.4947333333333333,0.0040144184579532045,0.6228,0.002865029679030989,12000,661
random_8_none_20_12000_0,2481.8936424323233,0.4943666666666666,0.0014704496666741813,0.6243481481481482,0.002957606268969855,12000,670
random_8_none_20_12000_0,2518.9368311253434,0.4983666666666666,0.0016759740119968753,0.6280074074074075,0.0017694558307287055,12000,680
random_8_none_20_12000_0,2555.980019818363,0.4987333333333333,0.0017152907107024962,0.6221037037037037,0.0016823786152981432,12000,690
random_8_none_20_12000_0,2593.0232085113826,0.4988666666666666,0.004862326832106431,0.625,0.0013738294680954478,12000,700
random_8_none_20_12000_0,2630.066397204402,0.4973666666666667,0.001065624490876388,0.6216814814814815,0.002595617283216572,12000,710
random_8_none_20_12000_0,2667.1095858974218,0.49829999999999997,0.0024344746182013424,0.6251481481481481,0.002020009642916576,12000,720
random_8_none_20_12000_0,2704.152774590442,0.4933666666666667,0.0011323525167641964,0.622237037037037,0.004555874725344361,12000,730
random_8_none_20_12000_0,2737.4916444141595,0.4958666666666667,0.002390722810272137,0.6210148148148148,0.0033772091789130093,12000,739
random_8_none_20_12000_0,2774.5348331071796,0.4921666666666667,0.0021913973218524703,0.6199407407407408,0.0015285845232498243,12000,749
random_8_none_20_12000_0,2811.578021800199,0.4962,0.0022090722034374586,0.627311111111111,0.0035863022440960563,12000,759
random_8_none_20_12000_0,2848.6212104932188,0.4984,0.0022449944320643697,0.6232962962962962,0.002443254480282082,12000,769
random_8_none_20_12000_0,2885.664399186239,0.4961,0.002084866102814916,0.6273481481481481,0.0012168005450892809,12000,779
random_8_none_20_12000_0,2922.7075878792584,0.49783333333333335,0.003564952859280005,0.6247555555555556,0.0028887749265271235,12000,789
random_8_none_20_12000_0,2959.750776572278,0.49686666666666673,0.0014522013940528008,0.6270370370370371,0.0015072208456761143,12000,799
random_8_none_20_12000_0,2993.0896463959957,0.4992666666666667,0.002430820620467291,0.6256814814814815,0.0007107252039295374,12000,808
random_8_none_20_12000_0,3030.1328350890158,0.49523333333333336,0.0030728199137310657,0.6248814814814815,0.003670966427663366,12000,818
random_8_none_20_12000_0,3067.1760237820354,0.49616666666666664,0.003857748335781135,0.6244074074074074,0.0020309808964932355,12000,828
random_8_none_20_12000_0,3104.219212475055,0.49593333333333334,0.003655437350334719,0.6226444444444444,0.002080598204576974,12000,838
random_8_none_20_12000_0,3141.262401168075,0.49596666666666667,0.003231442746239215,0.6263259259259258,0.001168916114784069,12000,848
random_8_none_20_12000_0,3178.3055898610946,0.4970666666666667,0.0015107025591499451,0.6268888888888889,0.0018087123400967256,12000,858
random_8_none_20_12000_0,3215.3487785541147,0.4996333333333333,0.0021699974398346616,0.6229481481481481,0.00028245445873984723,12000,868
random_8_none_20_12000_0,3248.687648377832,0.4984,0.0034669871646719275,0.622437037037037,0.002204173619365588,12000,877
random_8_none_20_12000_0,3285.730837070852,0.49396666666666667,0.0009568466729605028,0.6226296296296296,0.002474051896108166,12000,887
random_8_none_20_12000_0,3322.7740257638716,0.4966333333333333,0.00244994331000173,0.6263111111111112,0.0005536262797349237,12000,897
random_8_none_20_12000_0,3359.817214456891,0.4943666666666667,0.00234141457717812,0.6221777777777778,0.002485977132744129,12000,907
random_8_none_20_12000_0,3396.8604031499112,0.4975,0.0024913182588072813,0.6264444444444445,0.0032076041339035824,12000,917
random_8_none_20_12000_0,3433.903591842931,0.49703333333333327,0.0031647362537114312,0.6277777777777778,0.0017060531304594882,12000,927
random_8_none_20_12000_0,3470.946780535951,0.49676666666666663,0.004633453235858638,0.6259925925925925,0.003427044862318011,12000,937
random_8_none_20_12000_0,3504.285650359668,0.4966,0.00037416573867739744,0.6236518518518519,0.0031403039528560763,12000,946
random_8_none_20_12000_0,3541.328839052688,0.49656666666666666,0.005018189137749014,0.6258962962962963,0.0016482771485096235,12000,956
random_8_none_20_12000_0,3578.372027745708,0.4951666666666667,0.00041096093353126486,0.6238592592592592,0.00390775669844814,12000,966
random_8_none_20_12000_0,3615.415216438728,0.49646666666666667,0.0030912061651652374,0.6240222222222221,0.006037277886583925,12000,976
random_8_none_20_12000_0,3652.4584051317474,0.49479999999999996,0.0020215505600074987,0.6235703703703704,0.004125294186624797,12000,986
random_8_none_20_12000_0,3689.5015938247675,0.49733333333333335,0.0021452790546272107,0.6259925925925925,0.0016895060600729589,12000,996
random_8_none_20_12000_0,3722.8404636484847,0.4990666666666666,0.0023976840677805934,0.6268444444444444,0.0015242349494320113,12000,1005
random_8_none_20_12000_0,3759.883652341505,0.4990666666666666,0.003980228915806499,0.6264962962962963,0.0006652660183501678,12000,1015
random_8_none_20_12000_0,3796.9268410345244,0.49723333333333336,0.004907364080870941,0.6231407407407407,0.005587296977711755,12000,1025
random_8_none_20_12000_0,3833.9700297275444,0.4951666666666667,0.004292888175679515,0.6240074074074075,0.0031999142649694395,12000,1035
random_8_none_20_12000_0,3871.0132184205636,0.49793333333333334,0.003412070078738463,0.6248962962962964,0.001601473943861375,12000,1045
random_8_none_20_12000_0,3908.056407113584,0.4974,0.004781213235152763,0.6249333333333333,0.0007544654445339941,12000,1055
random_8_none_20_12000_0,3945.0995958066032,0.4955333333333333,0.0016357125528513737,0.6214666666666667,0.003539175231162261,12000,1065
random_8_none_20_12000_0,3978.4384656303214,0.49766666666666665,0.004053256578220626,0.6247185185185185,0.002646363034692233,12000,1074
random_8_none_20_12000_0,4015.4816543233405,0.49606666666666666,0.0029227080289044014,0.6242444444444445,0.002767774581082613,12000,1084
random_8_none_20_12000_0,4052.524843016361,0.49446666666666667,0.004074582459862875,0.6269777777777777,0.0009048565809556559,12000,1094
random_8_none_20_12000_0,4089.56803170938,0.4944,0.003047403266170497,0.6245185185185185,0.002304430039123044,12000,1104
random_8_none_20_12000_0,4126.6112204024,0.49806666666666666,0.004190730511763111,0.6263629629629629,0.0020305756108516047,12000,1114
random_8_none_20_12000_0,4163.654409095419,0.4981333333333334,0.0024729649321322067,0.6264814814814815,0.0015709642482915167,12000,1124
random_8_none_20_12000_0,4200.69759778844,0.49843333333333334,0.00127104506432917,0.6256,0.0011616647625610906,12000,1134
random_8_none_20_12000_0,4234.036467612157,0.49289999999999995,0.0032751590292177586,0.6233851851851853,0.0013305320367003046,12000,1143
random_8_none_20_12000_0,4271.079656305177,0.4986,0.0012192894105447778,0.6244740740740741,0.0030620648958850803,12000,1153
random_8_none_20_12000_0,4308.122844998196,0.49533333333333335,0.0008653836657164967,0.6209259259259259,0.0022290512354252597,12000,1163
random_8_none_20_12000_0,4345.166033691216,0.49720000000000003,0.002728858125052798,0.6257925925925926,0.002338606622068948,12000,1173
random_8_none_20_12000_0,4382.209222384236,0.4974,0.0027652606869274813,0.626074074074074,0.0026742074451196816,12000,1183
random_8_none_20_12000_0,4419.2524110772565,0.4979,0.005132900414645364,0.6261703703703704,0.0031060452583271387,12000,1193
random_8_none_20_12000_0,4456.295599770276,0.49656666666666666,0.0026335442953471645,0.6271333333333334,0.0011935353991278043,12000,1203
random_8_none_20_12000_0,4489.634469593993,0.49746666666666667,0.004783536581047746,0.6257407407407407,0.003786062085857808,12000,1212
random_8_none_20_12000_0,4526.677658287014,0.4964333333333333,0.00253157833947299,0.6213851851851852,0.0025415936372156734,12000,1222
random_8_none_20_12000_0,4563.7208469800335,0.4942666666666667,0.003926264835127089,0.6258888888888888,0.0021389586328215498,12000,1232
random_8_none_20_12000_0,4600.764035673053,0.4965,0.003329664647778599,0.6275777777777778,0.003375437785963995,12000,1242
random_8_none_20_12000_0,4637.807224366073,0.4971666666666666,0.0027133415233291658,0.6231851851851853,0.003682964154822375,12000,1252
random_8_none_20_12000_0,4674.850413059092,0.49566666666666664,0.0023753362335093035,0.6242222222222221,0.002777866665244473,12000,1262
random_8_none_20_12000_0,4711.893601752113,0.4964,0.0020510160083886974,0.6265999999999999,0.0020801234531264987,12000,1272
random_8_none_20_12000_0,4745.2324715758305,0.49623333333333336,0.003193048003954146,0.6256370370370371,0.003896662424707365,12000,1281
random_8_none_20_12000_0,4782.27566026885,0.49853333333333333,0.003183638728806327,0.6266148148148148,0.0015720117208469638,12000,1291
random_8_none_20_12000_0,4819.31884896187,0.4964666666666666,0.00332899717966571,0.6265925925925927,0.0012790600115051495,12000,1301
random_8_none_20_12000_0,4856.362037654889,0.4982666666666667,0.0021359359124801195,0.6241925925925926,0.002312416535401081,12000,1311
random_8_none_20_12000_0,4893.405226347909,0.4955,0.001551343503762672,0.6240148148148148,0.005908836469432588,12000,1321
random_8_none_20_12000_0,4930.448415040929,0.4959,0.0029799328851502676,0.6250740740740741,0.0007203870320838225,12000,1331
random_8_none_20_12000_0,4963.787284864647,0.49756666666666666,0.0018909139471577105,0.6241629629629629,0.0025946658377000997,12000,1340
random_8_none_20_12000_0,5000.830473557666,0.49540000000000006,0.002483277404291892,0.6266962962962963,5.5431961285537064e-05,12000,1350
random_8_none_20_12000_0,5037.873662250687,0.4962,0.004089824772122447,0.6255925925925926,0.0006180637050370972,12000,1360
random_8_none_20_12000_0,5074.916850943706,0.4978666666666667,0.0030346151137976038,0.6242222222222221,0.0007196249594785657,12000,1370
random_8_none_20_12000_0,5111.960039636726,0.49803333333333333,0.004212943019895833,0.6253185185185185,0.0029722631819030535,12000,1380
random_8_none_20_12000_0,5149.003228329745,0.49520000000000003,0.002619160170741758,0.6227111111111111,0.006807475919535948,12000,1390
random_8_none_20_12000_0,5186.046417022765,0.498,0.001344123010243739,0.6278518518518519,0.004329108418394827,12000,1400
random_8_none_20_12000_0,5219.385286846483,0.49783333333333335,0.0004642796092394886,0.6245111111111111,0.0012079299028526867,12000,1409
random_8_none_20_12000_0,5256.428475539503,0.4984,0.002963106478005793,0.6236222222222222,0.003675925459464468,12000,1419
random_8_none_20_12000_0,5293.471664232522,0.4962333333333333,0.0018061622912192144,0.6235259259259259,0.0038456360103019415,12000,1429
random_8_none_20_12000_0,5330.514852925542,0.49489999999999995,0.003429285639896457,0.625311111111111,0.003764289646561464,12000,1439
random_8_none_20_12000_0,5367.558041618561,0.4948333333333333,0.003549021774454977,0.6247333333333334,0.002680151092110874,12000,1449
random_8_none_20_12000_0,5404.601230311582,0.49723333333333336,0.001481740718059533,0.6248666666666667,0.003932056708498451,12000,1459
random_8_none_20_12000_0,5441.644419004601,0.4949666666666667,0.0034874377732401376,0.6230370370370371,0.0014024474002836374,12000,1469
random_8_none_20_12000_0,5474.983288828319,0.4955,0.0011575836902790152,0.6254296296296297,0.002426217115687558,12000,1478
random_8_none_20_12000_0,5512.026477521338,0.4955,0.004176920715870297,0.6257703703703704,0.0012211218391107966,12000,1488
random_8_none_20_12000_0,5549.069666214359,0.4976666666666667,0.0029227080289044205,0.6256518518518518,0.00186546110394068,12000,1498
random_8_none_20_12000_0,5586.112854907378,0.49623333333333336,0.0021699974398346495,0.6273333333333334,0.0032643226662105447,12000,1508
random_8_none_20_12000_0,5623.156043600398,0.4960333333333333,0.0031752515210959403,0.6241333333333333,0.003172723252902171,12000,1518
random_8_none_20_12000_0,5660.1992322934175,0.49413333333333337,0.002028683207293725,0.6259259259259259,0.0023406469742119555,12000,1528
random_8_none_20_12000_0,5697.2424209864375,0.4945333333333333,0.003066304326420037,0.6247555555555556,0.003412443942770556,12000,1538
random_8_none_20_12000_0,5730.581290810156,0.4969333333333334,0.003390509630653699,0.6266222222222223,0.0023996570399674156,12000,1547
random_8_none_20_12000_0,5767.624479503175,0.4989333333333333,0.0039041288685470205,0.628325925925926,0.0025693561880071178,12000,1557
random_8_none_20_12000_0,5804.667668196194,0.4989333333333333,0.0025952948879762023,0.6256814814814815,0.0006207212937818483,12000,1567
random_8_none_20_12000_0,5841.7108568892145,0.49479999999999996,0.004518849411077988,0.6201555555555555,0.007901617274682148,12000,1577
random_8_none_20_12000_0,5878.7540455822345,0.49750000000000005,0.002698147512646387,0.6246814814814815,0.006073468804531375,12000,1587
random_8_none_20_12000_0,5915.797234275255,0.4963666666666667,0.003859476072675618,0.6261185185185184,0.0019640667756061075,12000,1597
random_8_none_20_12000_0,5952.840422968274,0.49416666666666664,0.0010402991022884721,0.6245777777777778,0.0005233636068934737,12000,1607
random_8_none_20_12000_0,5986.179292791991,0.49820000000000003,0.00311234102673001,0.6230592592592593,0.0021211328080944568,12000,1616
random_8_none_20_12000_0,6023.2224814850115,0.49466666666666664,0.0010498677165348864,0.6256888888888889,0.0018609259167118284,12000,1626
random_8_none_20_12000_0,6060.2656701780315,0.4963333333333333,0.0013224556283251432,0.6230888888888889,0.0013423154247748587,12000,1636
random_8_none_20_12000_0,6097.308858871051,0.49720000000000003,0.004152910625894429,0.6244148148148149,0.0023426855493194746,12000,1646
random_8_none_20_12000_0,6134.352047564071,0.49216666666666664,0.0021853044537444894,0.6254222222222222,0.0029434729354642954,12000,1656
random_8_none_20_12000_0,6171.39523625709,0.49720000000000003,0.0025935818218569373,0.6243407407407408,0.004094052027361604,12000,1666
random_8_none_20_12000_0,6204.734106080808,0.4961333333333333,0.0018190351532856306,0.6236296296296296,0.0047708419366644965,12000,1675
random_8_none_20_12000_0,6241.7772947738285,0.49743333333333334,0.00173269218911562,0.6248444444444444,0.001958667557505142,12000,1685
random_8_none_20_12000_0,6278.820483466848,0.4963333333333333,0.0016027753706895143,0.6261481481481481,0.002558377400727662,12000,1695
random_8_none_20_12000_0,6315.863672159868,0.49596666666666667,0.003844765561412311,0.6246074074074074,0.0037639543750851694,12000,1705
random_8_none_20_12000_0,6352.906860852887,0.49589999999999995,0.0034756294393965366,0.6242296296296296,0.001156172674721335,12000,1715
random_8_none_20_12000_0,6389.950049545907,0.4961333333333333,0.002028683207293725,0.6248444444444444,0.0030689739039368277,12000,1725
random_8_none_20_12000_0,6426.993238238927,0.49796666666666667,0.003242769735204071,0.6260888888888889,0.0026077440860074576,12000,1735
random_8_none_20_12000_0,6460.332108062645,0.4970333333333334,0.0016357125528513815,0.6275777777777778,0.0017917047081807164,12000,1744
random_8_none_20_12000_0,6497.375296755664,0.4977333333333333,0.0031478387647541485,0.625762962962963,0.000845678111200744,12000,1754
random_8_none_20_12000_0,6534.418485448684,0.49676666666666663,0.0036334862353147993,0.6246962962962963,0.0019224755417182624,12000,1764
random_8_none_20_12000_0,6571.461674141704,0.49713333333333337,0.004754179447835605,0.627074074074074,0.0007621354735936059,12000,1774
random_8_none_20_12000_0,6608.504862834724,0.49623333333333336,0.004926346403663541,0.6256148148148148,0.0015488036889615916,12000,1784
random_8_none_20_12000_0,6645.548051527743,0.4965,0.0032873494895837778,0.6270888888888888,0.0026724012414047972,12000,1794
random_8_none_20_12000_0,6682.591240220763,0.4984,0.0046540305112880605,0.6254814814814815,0.005181744890453338,12000,1804
random_8_none_20_12000_0,6715.93011004448,0.49743333333333334,0.003741954331926304,0.627162962962963,0.0019570140464626597,12000,1813
random_8_none_20_12000_0,6752.973298737501,0.49499999999999994,0.005140038910358559,0.6222962962962963,0.003510517218095681,12000,1823
random_8_none_20_12000_0,6790.01648743052,0.4975333333333333,0.0016579773487261334,0.626962962962963,0.0016141690859803098,12000,1833
random_8_none_20_12000_0,6827.05967612354,0.4965333333333333,0.0043099368389288,0.6246148148148148,0.0031316955705777876,12000,1843
random_8_none_20_12000_0,6864.102864816559,0.4955,0.0034938040395343524,0.6214222222222223,0.001671942267694104,12000,1853
random_8_none_20_12000_0,6901.146053509579,0.4965333333333333,0.004036775390773618,0.6209925925925925,0.0032303261226555107,12000,1863
random_8_none_20_12000_0,6938.189242202599,0.4968333333333333,0.001975404318670537,0.6263259259259258,0.0033827124448029718,12000,1873
random_8_none_20_12000_0,6971.528112026317,0.4975333333333333,0.003018093585177394,0.6260444444444445,0.003151536303131958,12000,1882
random_8_none_20_12000_0,7008.571300719336,0.4935666666666667,0.0057978923373546536,0.6242222222222222,0.003472359997266592,12000,1892
random_8_none_20_12000_0,7045.614489412356,0.49723333333333325,0.003022508156408449,0.6249555555555556,0.0015914379966305218,12000,1902
random_8_none_20_12000_0,7082.657678105376,0.4978,0.0018055470085267687,0.6241481481481481,0.002762853736297955,12000,1912
random_8_none_20_12000_0,7119.700866798396,0.49566666666666664,0.0007133644853011056,0.6219333333333333,0.004159336762577293,12000,1922
random_8_none_20_12000_0,7156.744055491416,0.4963666666666667,0.0014522013940528008,0.6245259259259259,0.003072904730743361,12000,1932
random_8_none_20_12000_0,7193.787244184436,0.49570000000000003,0.005805744281887285,0.6244444444444445,0.001165060622948043,12000,1942
random_8_none_20_12000_0,7197.491563053737,0.4979333333333333,0.0017913371790059063,0.6264888888888889,0.001423610433604174,12000,1943


==> figures/figure_22506.csv <==
key,size,test,test_std
1,1500.0,0.42473333333333335,0.0018770544300401471
2,1500.0,0.4327666666666667,0.002138535324312714
3,1500.0,0.4439666666666667,0.0015567059238447464
1,3000.0,0.47873333333333334,0.0006658328118479299
2,3000.0,0.4914,0.0025865034312755066
3,3000.0,0.4955,0.005106858133921483
1,6000.0,0.5287333333333333,0.0014742229591664046
2,6000.0,0.5360333333333334,0.0020132891827388654
3,6000.0,0.5278666666666666,0.0007371114795831809
1,12000.0,0.5579666666666667,0.0004932882862316341
2,12000.0,0.5622,0.004272001872658743
3,12000.0,0.5543,0.003100000000000015


==> figures/overfitting2506.csv <==
run,time,test_mean,test_std,train_mean,train_std,lsize,epoch
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.37976666666666664,0.0021545816814922945,0.38525925925925925,0.00040259787382819435,1500,0
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.39586666666666664,0.0017249798710580744,0.404674074074074,0.0013842539947874575,1500,1
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.41450000000000004,0.0012832251036613482,0.4312148148148148,0.0002368054424169556,1500,11
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.41819999999999996,0.0026242459234352635,0.4358962962962963,0.0006622901614001983,1500,22
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4204666666666667,0.003065217048686042,0.43865185185185185,0.000877019519344573,1500,32
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42186666666666667,0.0027860764925289054,0.4397037037037037,0.0010651738525127386,1500,43
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4215,0.00138804418757714,0.44098518518518515,0.00039848822685371594,1500,54
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4208,0.0022992752481307247,0.4421777777777778,0.0009164253329903624,1500,64
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42286666666666667,0.0035367907612536107,0.4421703703703704,0.0007065439756835911,1500,75
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42346666666666666,0.0023271346234276236,0.44354074074074074,0.0006701964169640039,1500,86
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42286666666666667,0.0023299976156401876,0.44401481481481486,0.0004818801768086007,1500,96
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42283333333333334,0.001759419096052881,0.44339259259259256,0.0005209466954819856,1500,107
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4244666666666667,0.0030466739606039516,0.4443037037037037,0.0004475202212442426,1500,118
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4224333333333334,0.0023156472577277724,0.4447481481481481,0.0009367368864910916,1500,128
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42496666666666666,0.001990533150244477,0.44491851851851855,0.0008309513281410432,1500,139
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4253,0.0038218669085496363,0.44548148148148153,0.0007938722795003885,1500,150
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42513333333333336,0.003988594851434405,0.44610370370370367,0.00043103219336225614,1500,160
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.424,0.0034842502780368803,0.44565925925925925,0.00016463785756217652,1500,171
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4259,0.0033256578296631655,0.4457925925925926,0.00021185703179368842,1500,181
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42463333333333336,0.0019362047641943623,0.4469185185185185,0.0005003154012079313,1500,192
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42523333333333335,0.003985250584621044,0.4464296296296297,0.00019401186449939455,1500,203
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4249,0.0033793490497431478,0.4469185185185185,0.001382588177508823,1500,213
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4247000000000001,0.004669760878960145,0.44588888888888895,0.0017955592225851725,1500,224
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4241,0.0038192494899739987,0.44605185185185187,0.00039098202134510245,1500,235
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42593333333333333,0.0035349053106915884,0.4461333333333333,0.0007958741344333843,1500,245
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42533333333333334,0.001596524001977078,0.44627407407407405,0.0008354951383462936,1500,256
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248333333333334,0.0033189690501050947,0.4474222222222222,0.0006534492212664053,1500,267
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42513333333333336,0.0033068951533962473,0.4463333333333333,0.001309540804763868,1500,277
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4256666666666667,0.0027716822007983373,0.4464666666666666,0.0010377246397689128,1500,288
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4264333333333334,0.0014884742374510727,0.446125925925926,0.0012780300341445712,1500,299
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4253,0.0017107503227141788,0.44659259259259265,0.0014798880319488996,1500,309
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42583333333333334,0.0029578520735305362,0.44637037037037036,0.0006217811487832144,1500,320
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.003018093585177394,0.4468444444444444,0.0009121042464425925,1500,330
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4261333333333333,0.003496982826507567,0.4471703703703704,0.0008215880103254557,1500,341
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4270333333333333,0.0027010286106510734,0.4467703703703703,0.0009642726136966505,1500,352
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42556666666666665,0.0034422215049134874,0.4464148148148148,0.0003463309548906856,1500,362
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4257666666666666,0.0028859814429217654,0.4465037037037037,0.0005113794250101841,1500,373
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42483333333333334,0.001519502842672213,0.4470296296296296,0.0008358890849952853,1500,384
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.002673740617354052,0.44720740740740733,0.0011308372415785666,1500,394
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42629999999999996,0.0007483314773547998,0.4466370370370371,0.0006743589141772397,1500,405
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4249,0.0028390139133156627,0.447074074074074,0.000464131857713196,1500,416
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42566666666666664,0.0005312459150169842,0.4468888888888889,0.0003189488909868459,1500,426
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42510000000000003,0.002177154105707716,0.4475777777777778,0.0008502722875426326,1500,437
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42496666666666666,0.0016357125528513737,0.4469925925925926,0.0009865487639487674,1500,448
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4250333333333333,0.002898658693641296,0.44722962962962964,0.0007560637361452033,1500,458
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4249333333333334,0.001391242450313953,0.4472962962962963,0.0006907581171481414,1500,469
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42593333333333333,0.002245489305746574,0.44684444444444443,0.0010385174618264817,1500,480
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4258333333333333,0.0012762793146051075,0.4474666666666667,0.0008714965133834657,1500,490
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4247,0.002758018612458365,0.4467185185185185,0.00045554049960064877,1500,501
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42543333333333333,0.0010208928554075775,0.44722222222222224,0.0004769588157631317,1500,511
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4243666666666666,0.0034003267816817787,0.4471925925925926,0.0003557098430679466,1500,522
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42586666666666667,0.0022305953365762267,0.4471407407407408,0.000532818681729023,1500,533
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42523333333333335,0.0013597385369580643,0.4474444444444445,0.00029979416807181345,1500,543
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42516666666666664,0.0015797327481430472,0.44698518518518515,0.0005540225763352628,1500,554
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.425,0.0008981462390204904,0.4474666666666667,0.00017308624363774299,1500,565
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42533333333333334,0.0015107025591499696,0.4482,0.0005840119509460014,1500,575
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4244666666666667,0.0033509534298299145,0.44781481481481483,0.0009083668397187779,1500,586
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42386666666666667,0.0028569603116288277,0.44725925925925925,0.000627053553631652,1500,597
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42396666666666666,0.0007586537784493973,0.4477555555555555,0.0005763515159682149,1500,607
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4242666666666666,0.002072572207561294,0.44755555555555554,0.0005763515159681957,1500,618
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0029454296045832635,0.4483185185185185,0.0004666078740155119,1500,629
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42693333333333333,0.0024143091949642478,0.44822222222222224,0.0011712607958314905,1500,639
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42463333333333336,0.002361261433123317,0.44750370370370374,0.0006140557563277643,1500,650
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4252666666666667,0.0025849994627121613,0.4479851851851852,0.0006585514302486819,1500,660
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0019601587237318857,0.448037037037037,0.00036529860758336856,1500,671
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4255,0.002592296279363141,0.44813333333333333,0.0002672832378173146,1500,682
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42486666666666667,0.0023893281249943357,0.448125925925926,0.001082343644163137,1500,692
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42460000000000003,0.0015937377450509296,0.44722222222222224,0.0005224191905927504,1500,703
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42416666666666664,0.00277768888746661,0.44722222222222224,0.0004266820984863437,1500,714
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248,0.0034097898273451836,0.44725925925925925,0.0007190147198441374,1500,724
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42419999999999997,0.002264214359698905,0.44722222222222224,0.0008982836858403355,1500,735
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4259,0.0024711670657134293,0.44851851851851854,0.0010625434712320488,1500,746
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4257666666666667,0.001181336343111305,0.4470888888888889,0.0007452455612092297,1500,756
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251,0.002747119703738208,0.44761481481481485,0.0001312595936790129,1500,767
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248333333333334,0.002828819934570289,0.44826666666666665,0.0014167719641332147,1500,778
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.425,0.002847220867208353,0.44802222222222227,0.0005703222682939336,1500,788
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42533333333333334,0.002559079695689232,0.44802222222222216,0.0009744049571795774,1500,799
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42606666666666665,0.002120272519171899,0.4486666666666667,0.0008993825042154609,1500,809
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42363333333333336,0.0015627610892974889,0.4485037037037037,0.001299108061644572,1500,820
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.0011614167593456146,0.4476962962962963,0.001478775306135327,1500,831
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42406666666666665,0.0036971460464646174,0.4488370370370371,0.000681883939132755,1500,841
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42723333333333335,0.0015151090903151273,0.44851851851851854,0.0017490581435660414,1500,852
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4249666666666667,0.0024280765135299026,0.44783703703703703,0.00048562321194322455,1500,863
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.002577250904010372,0.4474592592592593,0.0008534284926365578,1500,873
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4253333333333333,0.0019136933459209797,0.44756296296296294,0.0010423672541170134,1500,884
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42463333333333336,0.0028122746823325854,0.44826666666666665,0.0003929418432555467,1500,895
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4247,0.0031155523854794662,0.4479259259259259,0.0008231892878108418,1500,905
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245333333333334,0.0028778850258865877,0.44697777777777775,0.0011094802846637853,1500,916
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42700000000000005,0.002372059583287638,0.44837037037037036,0.0015347104211601574,1500,927
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42449999999999993,0.0035364765892999563,0.44851111111111114,0.0008026704400879305,1500,937
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42450000000000004,0.0028331372481167796,0.4476,0.0001571348402636861,1500,948
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4266666666666667,0.001995550606279448,0.44867407407407406,0.0012351949025105032,1500,959
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42416666666666664,0.002896357866163797,0.4485851851851852,0.00011805464778155116,1500,969
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.00348934887272047,0.4487555555555556,0.0012058840651575143,1500,980
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4258333333333333,0.004644949467492164,0.44834814814814816,0.00018533327412144726,1500,990
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251,0.0026695817400234708,0.4481851851851852,0.00038074362298952353,1500,1001
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4247666666666667,0.0038273866918419426,0.4482,0.0010081152197523428,1500,1012
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42660000000000003,0.002453568829277062,0.4479555555555555,0.00044702951909970305,1500,1022
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0028193773938387247,0.44825185185185185,0.001031572906381164,1500,1033
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.426,0.002083266665599963,0.44750370370370374,0.0007037426889785819,1500,1044
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4261,0.0024589970855344043,0.448962962962963,0.00071992988532254,1500,1054
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4260333333333333,0.002369716344956845,0.4476222222222222,0.0007228202652129141,1500,1065
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42523333333333335,0.002522344588319025,0.4480296296296296,0.0008175710957284662,1500,1076
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42579999999999996,0.0022642143596988927,0.44791111111111115,0.000733894286014875,1500,1086
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251333333333333,0.0011897712198383232,0.44837037037037036,0.0007244883725225987,1500,1097
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42416666666666664,0.0018873850222522767,0.44794074074074075,0.0012978403502588237,1500,1108
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42563333333333336,0.0018517259216441634,0.44835555555555556,0.0007365809122759121,1500,1118
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4254,0.003666969684448826,0.4479333333333333,0.0006639450619347218,1500,1129
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4250333333333333,0.0018372685039360845,0.4485333333333333,0.0006458477696514802,1500,1139
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0031899146627387435,0.44832592592592596,0.0005787266662110793,1500,1150
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4243333333333334,0.0016779617264871085,0.4482666666666666,0.0013902659839659663,1500,1161
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0032148958856478773,0.4488888888888889,0.0007544654445340071,1500,1171
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4243333333333334,0.0025037749277618776,0.44824444444444445,0.00014515494772048373,1500,1182
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4252666666666667,0.003229379025275452,0.44837777777777776,0.00046330357840331865,1500,1193
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42440000000000005,0.0034842502780368803,0.4493703703703704,0.0006035105348761139,1500,1203
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42536666666666667,0.0032826141344293827,0.44822222222222213,0.0003541639433446558,1500,1214
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.424,0.0027652606869274887,0.4486074074074074,0.000798008495129609,1500,1225
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248,0.0031059083480789963,0.44794074074074075,0.0004822216532965858,1500,1235
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251333333333333,0.0019136933459209797,0.4487185185185185,0.0009326864307215644,1500,1246
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.002120272519171899,0.44882222222222223,0.00023587679004577434,1500,1257
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4270333333333334,0.0019618585292749432,0.4485925925925926,0.0005640340687644791,1500,1267
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42593333333333333,0.0012283683848458855,0.44813333333333333,0.0009809712160654632,1500,1278
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42506666666666665,0.0027353650985238393,0.4483333333333333,0.0014296104393262173,1500,1289
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42569999999999997,0.0029131884021921252,0.44794074074074075,0.0011043249556546857,1500,1299
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42640000000000006,0.0029877527787061956,0.44825185185185185,0.000946700283411705,1500,1310
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42460000000000003,0.0017204650534085402,0.4487185185185185,0.0007582377952752086,1500,1320
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.426,0.003120897306865457,0.4483111111111111,0.0019358434110056928,1500,1331
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4251666666666667,0.0018553226733434322,0.4477407407407408,0.0009605096955114285,1500,1342
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4247666666666667,0.0027402351886086076,0.44882962962962963,0.000999313893572748,1500,1352
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42523333333333335,0.003242769735204103,0.4484222222222223,0.0009558139185603005,1500,1363
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4249,0.002531139400875944,0.4484814814814815,0.0007388865682689047,1500,1374
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4256333333333333,0.0006944222218666472,0.4483407407407407,0.0011245605756650774,1500,1384
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42639999999999995,0.003813135192987536,0.4493185185185185,0.0009340972770049605,1500,1395
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42513333333333336,0.0028767265347188664,0.44913333333333333,0.0006261779023824597,1500,1406
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42606666666666665,0.003981066300488954,0.44849629629629634,0.0003091649889586649,1500,1416
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.426,0.002031419864692354,0.44839999999999997,0.00048720247858978873,1500,1427
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42573333333333335,0.002075786330258701,0.44867407407407406,0.0005212625803188045,1500,1438
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42513333333333336,0.0009104333522498381,0.44862222222222226,0.0010165705277353212,1500,1448
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4244333333333333,0.0021296843793284365,0.4479111111111111,0.0014389067637957313,1500,1459
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4266666666666667,0.003113768706175141,0.4494370370370371,0.0009386678825281979,1500,1469
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4255333333333333,0.002036882148993615,0.44900740740740747,0.0006002285801446804,1500,1480
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42533333333333334,0.0028405789707186303,0.4496814814814815,0.0016346387661338518,1500,1491
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42663333333333336,0.0029803057263009633,0.4482888888888889,0.0008081885450065643,1500,1501
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42463333333333336,0.003021405118299904,0.44892592592592595,0.001051956176360098,1500,1512
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4255333333333333,0.0007408703590297748,0.44912592592592593,0.0006962174896301942,1500,1523
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245666666666667,0.002422578974747556,0.44851851851851854,0.0009344496557450755,1500,1533
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42393333333333333,0.0019258475767538975,0.448762962962963,0.0013237101286917349,1500,1544
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.426,0.003182242395963356,0.44862222222222226,0.0011827289362425877,1500,1555
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42386666666666667,0.0018061622912192168,0.44865925925925926,0.0007527908750170397,1500,1565
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42543333333333333,0.0033189690501050947,0.44799259259259255,0.0009087291960285465,1500,1576
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4252666666666667,0.00041899350299921584,0.4481037037037037,0.0017423633099838967,1500,1587
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42556666666666665,0.002778888666755514,0.4485925925925926,0.0013046713580583097,1500,1597
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42450000000000004,0.002127596452964382,0.4481777777777778,0.0009274949668759673,1500,1608
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42569999999999997,0.0022686266036231403,0.4485925925925926,0.0014113395362895923,1500,1618
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245333333333334,0.0023098821518760535,0.44884444444444443,0.001313557040545029,1500,1629
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42419999999999997,0.0027067816067549155,0.44821481481481484,0.0010184040339698442,1500,1640
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4241,0.0011343133018115758,0.44851851851851854,0.00046092886477343736,1500,1650
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4263666666666666,0.0014007934259633876,0.448674074074074,0.001516475590550424,1500,1661
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4239333333333333,0.0024729649321321907,0.4481851851851852,0.0005087977706985056,1500,1672
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4264333333333334,0.0019601587237318948,0.4491037037037037,0.0015094035377527589,1500,1682
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4257666666666666,0.002694851057521029,0.4481185185185185,0.0004001371506983495,1500,1693
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4261333333333333,0.0019601587237318948,0.4488370370370371,0.0011470245398092049,1500,1704
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245666666666667,0.0024143091949642534,0.4493333333333333,0.0011768689715221904,1500,1714
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42429999999999995,0.0011045361017187184,0.4484814814814815,0.0005203143504840148,1500,1725
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4255333333333334,0.0017461067804944968,0.44806666666666667,0.0007989705310366632,1500,1736
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4261,0.0018672618098881308,0.448562962962963,0.0010791451171244162,1500,1746
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248,0.004065300316909768,0.4484518518518518,0.0005563944283915243,1500,1757
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4246666666666667,0.0034893488727204573,0.4489851851851852,0.00016463785756217319,1500,1768
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.425,0.0028390139133156866,0.44849629629629634,0.0011865270181851866,1500,1778
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4242333333333333,0.002309882151876062,0.44914814814814813,0.0009875493771406138,1500,1789
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42586666666666667,0.0011025223605694297,0.4487407407407407,0.0005084741422734891,1500,1799
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4250333333333334,0.00180061717814261,0.4487111111111111,0.001059388751473673,1500,1810
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42593333333333333,0.0013597385369580896,0.44837777777777776,0.0006064129166784121,1500,1821
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248,0.0019815818596935707,0.44805185185185187,0.0007450982940284201,1500,1831
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4250666666666667,0.0021076579946049823,0.4476740740740741,0.0011245605756651036,1500,1842
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4241333333333333,0.0011469767022723378,0.4482074074074074,0.0004634219946553371,1500,1853
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4246666666666667,0.0008730533902472508,0.4487111111111111,0.0006420132942228172,1500,1863
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42556666666666665,0.0012498888839501863,0.4489185185185185,0.0011249996189604428,1500,1874
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42426666666666674,0.002099735433069825,0.4488814814814815,0.00038504270869234536,1500,1885
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245666666666667,0.0023328570942563512,0.4479333333333333,0.0006720768131682142,1500,1895
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4255,0.0016990193249832835,0.4482074074074074,0.0003371794570886137,1500,1906
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4241,0.0015121728296284933,0.4480148148148148,0.0010141928345359786,1500,1917
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4243666666666666,0.0014290634073484026,0.4481333333333333,0.0009158863120636261,1500,1927
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4236,0.0017281975195754275,0.4480444444444444,0.0006542045086168893,1500,1938
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42363333333333336,0.00204341761653255,0.44794814814814815,0.0007955293464197877,1500,1948
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42486666666666667,0.0017326921891156104,0.44797037037037035,0.00040463704544437917,1500,1959
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42386666666666667,0.0016996731711975965,0.4477703703703704,0.0003449021252391865,1500,1970
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42396666666666666,0.0017249798710580891,0.44860000000000005,0.0006902018551286686,1500,1980
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4248,0.0016309506430300178,0.4477925925925926,0.00028936333310553464,1500,1991
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42393333333333333,0.0016006942938057334,0.4475481481481481,0.0001676104962812547,1500,2002
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42416666666666664,0.0009741092797468175,0.44816296296296293,0.000572722423113418,1500,2012
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42396666666666666,0.0016519348924485169,0.4481111111111111,0.0005899012960611822,1500,2023
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4241,0.001944222209522358,0.44806666666666667,0.0003095197394929716,1500,2034
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4243333333333333,0.0022095751225568823,0.4483037037037037,0.0009409448597452066,1500,2044
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42440000000000005,0.0016990193249832978,0.44794074074074075,0.0005715716066328995,1500,2055
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42369999999999997,0.0018457157599876272,0.4479333333333333,0.0007725751924463628,1500,2066
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.4245333333333334,0.00181169043222683,0.44837777777777776,0.00032810717911630676,1500,2076
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42346666666666666,0.0025694789787468943,0.4478962962962963,0.0007582377952751992,1500,2087
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.424,0.001687206764645838,0.44814074074074073,0.0006502505584401427,1500,2098
learnable_ste_8_gradient_estimate_20_1500_1,0.0,0.42473333333333335,0.0015326085243430217,0.44854814814814814,0.000497676356510841,1500,2099
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.37906666666666666,0.0014383632673594263,0.3851703703703704,0.0008476223503624895,1500,0
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.39609999999999995,0.001444529912001367,0.4048740740740741,0.0013046713580583097,1500,1
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.41396666666666665,0.0016977108770995636,0.43065185185185184,0.0007530095083170604,1500,11
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4184666666666667,0.00516161042914149,0.4373259259259259,0.0004774187568687859,1500,22
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.41996666666666665,0.0031329787033357705,0.4381777777777778,0.0006892472186342521,1500,32
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42133333333333334,0.004115283168331872,0.44125185185185184,0.0012455462494558706,1500,43
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4209,0.004811098280711657,0.44193333333333334,0.0009606239399002422,1500,54
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4215,0.003493804039534378,0.44221481481481484,0.0004526404775541234,1500,64
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42050000000000004,0.0036368484525295722,0.4428370370370371,0.00020068469902435039,1500,75
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4214333333333333,0.00490464632318737,0.44366666666666665,0.0007544654445339913,1500,86
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42169999999999996,0.0032629230249374124,0.44402222222222226,0.000624071326513335,1500,96
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42229999999999995,0.0036083237105337365,0.44383703703703703,0.00016463785756215988,1500,107
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4229666666666667,0.0030269162892657257,0.44370370370370366,0.0003196362816354354,1500,118
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4217666666666666,0.002007209228976624,0.4439555555555556,0.0005940722268374284,1500,128
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42250000000000004,0.0017682382946499888,0.4439111111111111,0.0009335096835159872,1500,139
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4223666666666667,0.0018372685039360842,0.4446666666666667,0.0007603334767618629,1500,150
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4223333333333333,0.0032169688977186266,0.4454814814814814,0.0008963269048951754,1500,160
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4226666666666667,0.0009568466729604769,0.4446518518518519,0.00048222165329659034,1500,171
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.0009568466729605028,0.44491851851851855,0.00032977524873410214,1500,181
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4227666666666667,0.0011614167593456252,0.44539259259259256,0.000780489101340566,1500,192
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42250000000000004,0.0013140268896284686,0.4457703703703704,0.0002916299212596967,1500,203
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42216666666666663,0.0007542472332656723,0.44528148148148144,0.0010888636933340885,1500,213
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4222666666666666,0.00180061717814261,0.4459851851851852,0.000959480883879154,1500,224
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42379999999999995,0.0028577380332470434,0.44637777777777776,0.0007808405305543266,1500,235
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4233,0.0015748015748023605,0.4461851851851852,0.0003371794570886324,1500,245
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42286666666666667,0.003235566239298598,0.4466814814814815,0.0017879646412328767,1500,256
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42316666666666664,0.0018979521127315728,0.44649629629629634,0.0008483987984798161,1500,267
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4243333333333334,0.0008993825042154609,0.4470444444444445,0.0006355710953811144,1500,277
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42389999999999994,0.0030626785662227138,0.4476962962962963,0.0005924999927650776,1500,288
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4232,0.0018055470085267687,0.4471037037037037,0.00019903746433399218,1500,299
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4232666666666667,0.0016499158227686124,0.44728148148148145,0.0004662549624253745,1500,309
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4234,0.0017454703282114693,0.44736296296296296,0.0007206154967120158,1500,320
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42286666666666667,0.001065624490876388,0.4478222222222223,0.0005586580039989648,1500,330
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4240333333333333,0.000997775303139702,0.44764444444444446,5.443310539517575e-05,1500,341
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4234,0.001675310916417205,0.44782962962962963,0.0008074413856254992,1500,352
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42406666666666665,0.0002867441755680775,0.44717777777777784,0.0012053379219840678,1500,362
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42379999999999995,0.001979898987322343,0.4477481481481482,0.00036709664276631855,1500,373
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4242333333333333,0.0005906681715556468,0.4474296296296296,0.0005215782738454557,1500,384
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4245666666666667,0.0010402991022884982,0.44735555555555556,0.0008026704400879182,1500,394
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42419999999999997,0.0010677078252031437,0.44780740740740743,0.0013614726151325535,1500,405
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4235333333333333,0.001934482417139584,0.4476,0.0007717224601860068,1500,416
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42356666666666665,0.0021312489817527855,0.44728148148148145,0.0008456781112007542,1500,426
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42313333333333336,0.0013888444437333033,0.44780740740740743,0.0009664892699437225,1500,437
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4232333333333333,0.0020072092289766153,0.44761481481481485,0.000918100263194853,1500,448
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4234,0.0030232432915661884,0.4476074074074074,0.0009611949581637689,1500,458
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42510000000000003,0.0017281975195754275,0.4478814814814815,0.0008167653421532169,1500,469
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4255,0.0028331372481167796,0.4478444444444445,0.00031479302756853497,1500,480
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42379999999999995,0.0019304576314093786,0.4480888888888889,0.0008014390349546099,1500,490
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.002007209228976606,0.44805185185185187,0.0006212514472966502,1500,501
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.424,0.002426245384677054,0.44865925925925926,0.0003666479606152413,1500,511
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4230666666666667,0.002309882151876062,0.44765925925925926,0.0007424424896785716,1500,522
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42336666666666667,0.001463633226673339,0.44711111111111107,0.0003019824757131587,1500,533
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4245333333333334,0.0027450966386551043,0.4476,0.0003929418432555342,1500,543
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.0018006171781426098,0.4479333333333333,0.00036243347622889524,1500,554
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4241333333333333,0.002191397321852496,0.4472962962962963,0.0014176237386809977,1500,565
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42539999999999994,0.0018832595855767446,0.44849629629629634,0.001393380391825489,1500,575
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.0020725722075613123,0.4481851851851852,0.00043103219336224503,1500,586
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4248,0.0020510160083886974,0.4480814814814815,0.001262609921330855,1500,597
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42386666666666667,0.00012472191289245098,0.44765925925925926,0.001013705801158883,1500,607
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4255,0.0008041558721209684,0.4474888888888889,0.0006458477696514802,1500,618
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42449999999999993,0.0017048949136725992,0.44832592592592596,0.0008483987984798189,1500,629
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42416666666666664,0.0022528993664954577,0.44784444444444443,0.0008456132262417921,1500,639
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4239,0.001525341491819668,0.4483629629629629,0.001351034760675745,1500,650
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4239,0.0011860297916438181,0.44783703703703703,0.001500214890871586,1500,660
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.0019362047641943417,0.44822222222222224,0.00041494706886402146,1500,671
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4225666666666667,0.0007760297817881928,0.4481555555555555,0.0003389647759599293,1500,682
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4235666666666667,0.0004921607686744615,0.4487851851851852,0.0009058262868799715,1500,692
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4243333333333334,0.002963481436119065,0.4483925925925926,0.00031234323914530087,1500,703
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4236,0.0016512621435334342,0.4486666666666667,0.000768087786477964,1500,714
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4225666666666667,0.0016048537489614413,0.4480814814814815,0.0012968252888897517,1500,724
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4243333333333333,0.0017745108872275006,0.44809629629629627,0.0008223890388000929,1500,735
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42560000000000003,0.0019798989873223245,0.44793333333333335,0.0009324510821357465,1500,746
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42369999999999997,0.0016309506430300122,0.44812592592592587,0.00023330393700776066,1500,756
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42346666666666666,0.0018624953392931908,0.4483111111111111,0.0002379611615438202,1500,767
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4248,0.0023622023622035322,0.44799259259259266,0.001206884685758668,1500,778
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4226666666666667,0.0016996731711975963,0.44803703703703707,0.0008002743013967239,1500,788
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42449999999999993,0.0018832595855767349,0.4479851851851852,0.0005869172678382409,1500,799
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42460000000000003,0.000697614984548537,0.44809629629629627,0.0008411893076490951,1500,809
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42383333333333334,0.0012229290885229463,0.4479111111111111,0.0005186243278285672,1500,820
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4245333333333334,0.0008219218670625297,0.4477629629629629,0.0007144213079217295,1500,831
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4228,0.0015895492023421955,0.44837777777777776,0.0002672832378173146,1500,841
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42369999999999997,0.0005354126134736438,0.4478,0.000613429944081863,1500,852
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42536666666666667,0.0008498365855987983,0.44762962962962966,0.0008456781112007593,1500,863
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4238666666666666,0.0022895899681432503,0.447437037037037,0.0012204476455048878,1500,873
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42463333333333336,0.0014007934259633844,0.44864444444444446,0.0009502869395554618,1500,884
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4223666666666666,0.0015173075568988101,0.4477111111111111,0.00035740260983153997,1500,895
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4241,0.0012027745701779127,0.44822222222222224,0.000956846672960486,1500,905
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4253,0.0015253414918196886,0.44752592592592594,0.0009534573576120981,1500,916
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42346666666666666,0.0007408703590297707,0.4484518518518518,0.0010242063406647444,1500,927
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42393333333333333,0.0018190351532856306,0.44838518518518516,0.0009177416069158415,1500,937
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42396666666666666,0.0016213848676020514,0.448437037037037,0.0018421970541401312,1500,948
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4236333333333333,0.002245489305746574,0.44802222222222216,0.00030523552263757314,1500,959
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42336666666666667,0.0013123346456686365,0.4484888888888889,0.0007248669524577961,1500,969
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4230333333333333,0.0012814921857827433,0.448474074074074,0.000498337427897916,1500,980
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4234,0.0006164414002968988,0.4484518518518518,0.0003292757151243497,1500,990
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.42630000000000007,0.001772004514666937,0.4492222222222222,0.00040895329605458003,1500,1001
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4305666666666667,0.001519502842672213,0.46045185185185183,0.0008549701380164536,1500,1012
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4316,0.002409702609590382,0.46340000000000003,0.0008219218670625328,1500,1022
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4338333333333333,0.0007039570693980875,0.46366666666666667,0.0006798692684790393,1500,1033
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4342,0.001994993734326004,0.4644888888888889,0.0010824450299199294,1500,1044
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43553333333333333,0.001211977264179861,0.4649481481481481,0.0004386035953507373,1500,1054
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4355,0.002174089847882723,0.464762962962963,0.0010651738525127527,1500,1065
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4348666666666667,0.001586050300449384,0.4647037037037037,0.0010783821647627637,1500,1076
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.435,0.0023622023622035487,0.4651703703703704,0.0008618734180560992,1500,1086
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4349,0.0019510680835549124,0.4660518518518519,0.0005035947594602584,1500,1097
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43366666666666664,0.0023683092891108705,0.4659555555555556,0.0010198039027185645,1500,1108
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43393333333333334,0.0027010286106510465,0.46672592592592593,0.00046625496242536514,1500,1118
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43273333333333336,0.0023113247764479567,0.4666592592592593,0.0006585514302486753,1500,1129
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4342333333333333,0.00169377946878833,0.4662592592592592,0.0006755782972130552,1500,1139
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43383333333333335,0.0026386023236217846,0.4661259259259259,0.0006547913520180591,1500,1150
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4330333333333333,0.001699673171197571,0.46614814814814814,0.0002933183684921976,1500,1161
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4338,0.0029200456617434365,0.4662148148148148,0.0004162672983178432,1500,1171
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43293333333333334,0.0008806563209082005,0.4657481481481482,0.0006143237664182267,1500,1182
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43366666666666664,0.0016659998666133113,0.4666592592592593,0.0004634219946553371,1500,1193
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.435,0.0008286535263104016,0.466562962962963,0.0009741233616596624,1500,1203
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4336,0.0011518101695447442,0.466762962962963,0.0006413292095381726,1500,1214
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43496666666666667,0.0008993825042154746,0.4668666666666667,0.0009110207723957754,1500,1225
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4338333333333333,0.001371941041817119,0.4672296296296296,0.0004634219946553371,1500,1235
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43346666666666667,0.003653613127971928,0.4664888888888889,0.0002745741184126008,1500,1246
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4347666666666667,0.0031329787033357796,0.466037037037037,0.00018621933466630685,1500,1257
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4343666666666666,0.003070649587447079,0.46707407407407403,0.000608670772864408,1500,1267
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43426666666666663,0.0016739839372652947,0.46642222222222224,0.00040855058468556107,1500,1278
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43323333333333336,0.0019327585352432262,0.4670222222222222,0.000630891980736815,1500,1289
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4345666666666667,0.002868603996526694,0.46679999999999994,0.00018856180831641807,1500,1299
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4329,0.0017204650534085166,0.4669925925925926,0.00032575753225623863,1500,1310
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43439999999999995,0.0015253414918196886,0.4672296296296296,0.0004287347001033227,1500,1320
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43373333333333336,0.0017987650084309232,0.4667333333333334,0.0006713416332072313,1500,1331
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4330333333333333,0.0017461067804945107,0.46751111111111104,0.0008281070684835478,1500,1342
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4342,0.00214631467093402,0.46682962962962965,0.0005444318466670587,1500,1352
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43406666666666666,0.0018856180831641283,0.4670592592592593,0.0002164687288326484,1500,1363
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4322,0.003261901286060005,0.467274074074074,0.0009397194806600376,1500,1374
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4337333333333333,0.002584999462712179,0.4674740740740741,0.0007992451857477708,1500,1384
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4329,0.0018384776310850042,0.4668666666666666,0.00038103173776625606,1500,1395
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4340333333333333,0.0013097921802925582,0.46740740740740744,0.000853814164943343,1500,1406
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.434,0.0021740898478826987,0.4668666666666667,0.00037051848890071957,1500,1416
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4342,0.0016391054470859018,0.4672148148148148,0.0006617928842723584,1500,1427
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43343333333333334,0.0019362047641943417,0.4673407407407408,0.0001790080884977001,1500,1438
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4336333333333333,0.0012762793146051284,0.4671185185185185,0.0009978302936494462,1500,1448
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4346666666666666,0.0022484562605386755,0.46716296296296295,0.0005764467098768444,1500,1459
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43426666666666663,0.002315647257727782,0.46770370370370373,0.0005237828008789274,1500,1469
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43393333333333334,0.002910135544762284,0.46682962962962965,0.0005829775517022486,1500,1480
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43439999999999995,0.0037744756810273276,0.4674962962962963,0.00044604649532814804,1500,1491
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4351,0.002219609575278212,0.4674222222222222,6.542045086167637e-05,1500,1501
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43406666666666666,0.0017745108872274902,0.46717777777777775,0.0007001469569432353,1500,1512
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4343333333333333,0.001759419096052881,0.4678074074074074,0.0002568138640497807,1500,1523
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43296666666666667,0.0017326921891156015,0.4675777777777778,0.00039793706721670037,1500,1533
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4346666666666667,0.0019154343864744821,0.4680518518518519,0.000649490673089857,1500,1544
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4348666666666667,0.0021561282171728255,0.4670888888888889,0.0006494061864978845,1500,1555
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4343333333333333,0.0025037749277618637,0.46712592592592594,0.0007775308249924418,1500,1565
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4338,0.003187475490101858,0.467637037037037,0.0006552939423584113,1500,1576
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4341,0.0022226110770892818,0.46786666666666665,0.0005831657607633964,1500,1587
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4344333333333334,0.0023299976156401655,0.46694814814814817,0.0006291501442247707,1500,1597
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43439999999999995,0.0025468935326524015,0.46758518518518516,0.0004162672983178171,1500,1608
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43429999999999996,0.00259229627936315,0.4679555555555556,0.000850852876403406,1500,1618
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4336333333333333,0.003158410289299907,0.46707407407407403,0.0006078589107830805,1500,1629
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4348,0.003062678566222717,0.46715555555555555,0.0004448146606223056,1500,1640
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4345666666666667,0.003299831645537225,0.46742962962962964,0.00038759927265039805,1500,1650
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43226666666666663,0.002041785710815143,0.46740740740740744,0.0004732631954063136,1500,1661
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43473333333333336,0.0017249798710580746,0.46776296296296294,0.0006040557937148261,1500,1672
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43459999999999993,0.0022861904265976465,0.4675037037037037,0.0005784421631216231,1500,1682
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4328666666666667,0.002456736769691773,0.4676444444444445,0.0009435071601831443,1500,1693
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43429999999999996,0.0022861904265976465,0.4673185185185185,0.00033472958600578906,1500,1704
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43376666666666663,0.002145279054627224,0.4677777777777778,0.00045578133519750126,1500,1714
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4344333333333333,0.002478350706058814,0.4668962962962963,0.0010125684789455778,1500,1725
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4333666666666667,0.0032252476218458436,0.4670592592592593,0.0006140557563277893,1500,1736
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43493333333333334,0.002817011813172887,0.4679037037037037,0.0007655834179380143,1500,1746
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43453333333333327,0.0020038851153585573,0.46680000000000005,0.0002793290019994728,1500,1757
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4347666666666667,0.0024513035081133567,0.46779259259259254,0.0003702221925807319,1500,1768
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4343333333333333,0.0027764885897278288,0.46674814814814813,0.0006632835972007099,1500,1778
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43429999999999996,0.00273130005674954,0.46759259259259256,0.0010998441091681558,1500,1789
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4343666666666666,0.002604269997949937,0.4669703703703704,0.0001685897285443162,1500,1799
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43460000000000004,0.0022226110770892944,0.46740740740740744,0.0009074603159178463,1500,1810
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43393333333333334,0.0018006171781426098,0.4676666666666667,0.0008038999589706099,1500,1821
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43506666666666666,0.0029408993333483635,0.46662962962962967,0.0008591953999258805,1500,1831
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4337333333333333,0.0019067132861433386,0.4669407407407407,0.0005042480718553298,1500,1842
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43460000000000004,0.0019026297590440493,0.4670962962962963,0.0009562156778136164,1500,1853
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43473333333333336,0.0016519348924485169,0.4680518518518519,0.0007244883725225987,1500,1863
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4331,0.0024344746182013515,0.4670888888888889,0.0006973199724896211,1500,1874
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4341,0.003213513134665356,0.4670962962962963,0.00043897873748233125,1500,1885
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4341333333333333,0.002485066509282099,0.4674444444444445,8.314794192832043e-05,1500,1895
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4336333333333333,0.0020072092289766005,0.4680074074074074,0.000562572964327325,1500,1906
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43426666666666663,0.0019618585292749432,0.46808888888888883,0.0009088499493605676,1500,1917
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4329,0.0018239152027072483,0.4675777777777778,0.0003360384065841126,1500,1927
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43496666666666667,0.001798765008430945,0.46774074074074073,0.000805195747656381,1500,1938
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.433,0.0023252240035460344,0.4673333333333334,0.0006240713265133647,1500,1948
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43273333333333336,0.0011323525167641906,0.4680222222222222,7.908946853356869e-05,1500,1959
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4331666666666667,0.0019293061504650393,0.46821481481481486,0.00019401186449938962,1500,1970
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4321,0.0022015146301277897,0.46824444444444446,0.0007858836865110934,1500,1980
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4321333333333333,0.002239543604298779,0.46819259259259255,0.0004926900488390095,1500,1991
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4325666666666667,0.0018116904322268092,0.4680222222222223,0.00024545246704860054,1500,2002
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4320666666666666,0.0015412837362262458,0.4680740740740741,0.00047465242499556386,1500,2012
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43250000000000005,0.0022015146301277897,0.46841481481481484,0.0005534280250178617,1500,2023
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4326666666666667,0.0015456030825826187,0.4681037037037037,0.000450818490509724,1500,2034
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43226666666666663,0.0016357125528513813,0.4683777777777778,0.00028803291992924934,1500,2044
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4322333333333333,0.0022528993664954577,0.46825185185185186,0.0007614872459790391,1500,2055
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43259999999999993,0.0014514360704718195,0.4685037037037037,0.00029942789528010423,1500,2066
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.43249999999999994,0.002409702609590386,0.4683481481481481,0.0005988557905602313,1500,2076
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4326666666666667,0.001977091016844918,0.4680814814814815,0.0006743589141772298,1500,2087
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4319,0.001854723699099134,0.4683333333333333,0.0007852550632777139,1500,2098
learnable_ste_8_gradient_estimate_20_1500_2,0.0,0.4327666666666667,0.0017461067804944966,0.46819259259259255,0.0003267665925942569,1500,2099
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.3792,0.0013589211407092966,0.38495555555555555,0.000549148236825209,1500,0
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.3959,0.000989949493661162,0.4046518518518519,0.0014597291967506673,1500,1
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4152666666666667,0.00098092926463746,0.4314222222222222,0.0003447430008361433,1500,11
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.41853333333333326,0.0004988876515698731,0.43683703703703697,0.001799344492743527,1500,22
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4195333333333333,0.0019362047641943623,0.43852592592592593,0.0015190784875388046,1500,32
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4232666666666667,0.003030218180630276,0.4397851851851852,0.0006089411530241304,1500,43
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42216666666666663,0.0026233989826601354,0.4409111111111111,0.0004185021301281546,1500,54
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4227666666666667,0.0013572848714334983,0.4414222222222222,0.0005057691856329315,1500,64
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4232666666666667,0.0005557777333511098,0.44182962962962957,0.0005686843768198274,1500,75
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4235333333333333,0.0003399346342395069,0.4418148148148148,0.0004537301579589135,1500,86
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4241,0.0026919633479426676,0.4435185185185185,0.00021948936874117842,1500,96
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42363333333333336,0.0023697163449568183,0.4421925925925925,0.001351278417191709,1500,107
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42369999999999997,0.00016329931618554988,0.44306666666666666,0.0013386314490473486,1500,117
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4214,0.0027796882319185753,0.44396296296296295,0.0004781078389068082,1500,128
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42206666666666665,0.0014522013940527834,0.4436,0.0010640399757334594,1500,139
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4230333333333333,0.0035490217744549974,0.44338518518518516,0.0010971468172245435,1500,149
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4222666666666666,0.002713341523329152,0.4442296296296296,0.0009953527130216694,1500,160
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42260000000000003,0.0026993826454703843,0.44396296296296295,0.00038929432128803995,1500,171
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42263333333333336,0.0022573337271116025,0.44454814814814814,0.0002870788500011337,1500,181
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4216333333333333,0.001307244770075187,0.4444444444444444,0.00046930471293205695,1500,192
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4222333333333334,0.002003885115358535,0.4444592592592593,0.001443855530469357,1500,203
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4233,0.0028083209693100806,0.44454814814814814,0.000982033387803059,1500,213
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42300000000000004,0.002698147512646406,0.4457777777777778,0.0003615239805011219,1500,224
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4212666666666666,0.003105192783423001,0.44511111111111107,7.257747386024186e-05,1500,234
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42106666666666664,0.0025901522906749764,0.44458518518518514,0.0011127888567830457,1500,245
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4228,0.0020396078054371034,0.4454074074074074,0.00038759927265039805,1500,256
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4203333333333333,0.0040052743004970505,0.4455777777777778,0.0010418407261983142,1500,266
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42206666666666665,0.003566822426505453,0.44581481481481483,0.0012613055269731785,1500,277
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42230000000000006,0.003105908348078974,0.44568888888888886,0.0009919843354663882,1500,288
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4232666666666667,0.003689022755268515,0.44552592592592594,0.0009225717023372064,1500,298
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4227,0.0029799328851502676,0.4467851851851852,0.0009263110310258995,1500,309
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42230000000000006,0.0027276363393971682,0.44604444444444447,0.000800822622325304,1500,320
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4224666666666667,0.0027450966386550935,0.4461037037037037,0.0010200190966231958,1500,330
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4227666666666667,0.0022216110270602226,0.44622222222222224,0.00034617248727549546,1500,341
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42239999999999994,0.002122891110412089,0.4461111111111111,0.0004492334577794335,1500,351
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42136666666666667,0.004275771535316432,0.4457037037037037,0.0005447341129140888,1500,362
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42290000000000005,0.0027471197037382076,0.4459037037037037,0.0006029647829620449,1500,373
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4236333333333333,0.0016977108770995805,0.44492592592592595,0.0004415958092085786,1500,383
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4226666666666667,0.0033865748019036757,0.4465851851851852,0.0002297490728780922,1500,394
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4238666666666666,0.0033519480239937445,0.4460296296296296,0.0003037940245097774,1500,405
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4229333333333334,0.002397684067780604,0.44565925925925925,0.0007294698076509938,1500,415
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42216666666666663,0.002036882148993615,0.44574814814814817,0.0006502505584401461,1500,426
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42206666666666665,0.002503774927761854,0.4463851851851852,0.001004079470455615,1500,437
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42250000000000004,0.0014514360704718193,0.4463111111111111,0.0009306840707276318,1500,447
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42250000000000004,0.0012569805089976593,0.4456518518518518,0.0006446572658380534,1500,458
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4221333333333333,0.002458093208611536,0.44506666666666667,0.00042783789861315706,1500,468
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42336666666666667,0.0021669230617526554,0.44624444444444444,0.0004932465722840444,1500,479
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42136666666666667,0.002425329301810849,0.4460148148148148,0.0011232424161227335,1500,490
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42273333333333335,0.0008576453553512367,0.44652592592592594,0.00033571167981110176,1500,500
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42239999999999994,0.002779688231918595,0.4464592592592593,0.0004122939274096537,1500,511
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42313333333333336,0.002389328124994318,0.4461185185185185,0.0005767321973280482,1500,522
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4226666666666667,0.0024417662095749994,0.44634814814814816,0.00021494249079328191,1500,532
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42273333333333335,0.0030444849956747914,0.446525925925926,0.0005420076482941366,1500,543
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42336666666666667,0.0032013885876114485,0.4453555555555555,0.0005973880045527688,1500,553
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42183333333333334,0.0025420901286583425,0.44626666666666664,0.00040531448949049755,1500,564
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42250000000000004,0.0040472212689696245,0.4460148148148148,0.0008197828345041155,1500,575
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4230666666666667,0.00253157833947299,0.4469481481481481,0.00047672867880604235,1500,585
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42286666666666667,0.004014418457953217,0.4454962962962963,0.0010376188843913465,1500,596
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4246666666666667,0.0024280765135299026,0.4455703703703704,0.0003196362816354148,1500,607
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4221,0.0023366642891095887,0.44525185185185184,0.00024767782958962694,1500,617
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42383333333333334,0.0036233808644536483,0.4454740740740741,0.00045949814575617603,1500,628
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4225666666666667,0.0035798820588890255,0.4459777777777778,0.00011036788463519537,1500,639
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4224333333333334,0.0035112517552703163,0.4464074074074074,0.0003702221925807371,1500,649
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4219666666666666,0.003493167935015756,0.44635555555555556,0.00026168180344673687,1500,660
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.42923333333333336,0.0024143091949642495,0.4537037037037037,0.0007294698076509914,1500,670
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4351333333333333,0.0020417857108151393,0.46172592592592593,0.000805195747656381,1500,681
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43576666666666664,0.0018624953392931973,0.46194074074074076,0.0009376151049593845,1500,692
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43663333333333326,0.0001247219128924757,0.4635037037037037,0.0005003154012079549,1500,702
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4361333333333333,0.0014383632673594263,0.46447407407407404,0.0006029647829620308,1500,713
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4345666666666667,0.0012256517540567044,0.46427407407407406,7.554102983100195e-05,1500,724
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43523333333333336,0.0021746008573733555,0.46455555555555555,0.0012732124562883137,1500,734
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4367666666666667,0.0008498365855987983,0.46540740740740744,0.0013433369584037545,1500,745
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4373333333333333,0.002845268977716448,0.46550370370370375,0.0009241761244028775,1500,756
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4344333333333334,0.0018445113776342599,0.464837037037037,0.0006002285801446804,1500,766
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4363333333333334,0.0008653836657164966,0.46608888888888894,0.00015817893706712697,1500,777
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4350333333333333,0.0016048537489614359,0.466037037037037,0.0008309513281410613,1500,787
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4363666666666666,0.0006128258770283421,0.46542962962962964,0.0011612868317621302,1500,798
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4357,0.0012832251036613482,0.465325925925926,0.0004983374278978961,1500,809
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43616666666666665,0.0023170862929310326,0.4651703703703704,0.0010514866345613764,1500,819
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4369,0.0004546060565661899,0.46540740740740744,0.00028936333310554174,1500,830
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4367666666666666,0.0019482185594936604,0.46575555555555553,0.0006458477696514707,1500,841
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43753333333333333,0.001239175353029409,0.46614814814814814,0.0005767321973280482,1500,851
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4365333333333334,0.002015495527710782,0.4666444444444444,0.0007076303701373509,1500,862
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4366333333333334,0.002075786330258706,0.4669259259259259,0.0004781078389068082,1500,873
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4378666666666666,0.0017745108872274764,0.4664888888888889,0.0009982701086762855,1500,883
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4354333333333333,0.0008339997335464557,0.4669703703703704,0.0006552939423584131,1500,894
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4366333333333334,0.0009030811456096191,0.46675555555555553,0.0003301078511875042,1500,904
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43703333333333333,0.0016048537489614244,0.46662962962962967,0.0005829775517022486,1500,915
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4363666666666666,0.0018571184369578918,0.46619259259259255,0.0005941645816342423,1500,926
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4378333333333333,0.0007586537784493884,0.46646666666666664,0.00035416394334465576,1500,936
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4373,0.0015895492023421955,0.4665333333333333,0.0012193231610994025,1500,947
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43626666666666664,0.0014055445761538587,0.4665851851851852,0.0012004571602893647,1500,958
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43720000000000003,0.0013952299690970953,0.46675555555555553,0.0004892254733617153,1500,968
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4361,0.002531139400875955,0.46696296296296297,0.0003449021252391865,1500,979
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4366666666666667,0.0013274871834493174,0.4663629629629629,0.0009707378439059675,1500,990
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4351,0.0003559026084010565,0.46722962962962966,0.0008388377876676855,1500,1000
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4355,0.0007257180352359047,0.46723703703703706,0.0004910166939015363,1500,1011
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43779999999999997,0.0012569805089976535,0.4677259259259259,0.00024634502441949776,1500,1021
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4371333333333334,0.0014817407180595446,0.4676814814814814,0.0008861686772585725,1500,1032
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4381333333333333,0.0009104333522498469,0.4674444444444445,0.0008801421508832012,1500,1043
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4372,0.0017795130420052202,0.4665333333333333,0.00019116278371206097,1500,1053
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43693333333333334,0.00036817870057291336,0.46677037037037045,0.000556394428391528,1500,1064
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4375,0.0008640987597877137,0.4675185185185185,0.0010141928345359897,1500,1075
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43660000000000004,0.0004546060565661899,0.4676518518518518,0.0009259555550814805,1500,1085
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43733333333333335,0.0004642796092394886,0.46690370370370365,0.000768587680957479,1500,1096
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43693333333333334,0.0007363574011458267,0.4671925925925926,0.0006395300057525748,1500,1106
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43789999999999996,0.001177568115510388,0.46753333333333336,0.0001787013049157953,1500,1117
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4382333333333334,0.0015369522511198025,0.4665407407407407,0.0003914028092925306,1500,1128
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4384333333333334,0.0016739839372652927,0.46712592592592594,0.000526603632212617,1500,1138
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43826666666666664,0.0008178562764256907,0.4675037037037037,0.0006726480642812759,1500,1149
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4364666666666667,0.0020821996915655195,0.46712592592592594,0.0006454228418012435,1500,1160
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43743333333333334,0.0011145502331533627,0.4674888888888889,0.0010068081006032654,1500,1170
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43803333333333333,0.0015456030825826187,0.4667851851851852,0.000572722423113425,1500,1181
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43860000000000005,0.0004320493798938526,0.46700740740740737,0.0008165637795271611,1500,1192
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4371333333333334,0.00033993463423950696,0.4678,0.0008487221088831097,1500,1202
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43746666666666667,0.0006847546194724742,0.4670370370370371,5.832598425193605e-05,1500,1213
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43696666666666667,0.00098092926463746,0.4673925925925926,0.00040585563057191906,1500,1223
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43793333333333334,0.0009877021593352813,0.4676222222222222,0.0006412436476393771,1500,1234
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4382333333333333,0.0013888444437333033,0.4675185185185185,0.0008127245917300303,1500,1245
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43789999999999996,0.0018384776310850254,0.4673333333333333,0.0015524837394694008,1500,1255
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43649999999999994,0.0016573070526208077,0.4669185185185185,0.0006655134057841734,1500,1266
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43756666666666666,0.002000555478416494,0.4671703703703704,0.001079145117124394,1500,1277
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.43803333333333333,0.0015107025591499696,0.4670370370370371,0.00019986277871455785,1500,1287
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4368,0.0008602325267042604,0.4675481481481481,0.0014515872774802973,1500,1298
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4379666666666666,0.0016659998666133061,0.4680518518518519,0.0008051957476563612,1500,1309
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4365333333333334,0.0019601587237318857,0.46754074074074076,0.0008920929906562626,1500,1319
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4368,0.0017204650534085402,0.46714814814814815,0.0011767757209399225,1500,1330
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4422,0.0023338094752285775,0.4750962962962963,0.0005963768061591086,1500,1340
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4415,0.0006164414002968988,0.4788962962962963,0.0010844707545887443,1500,1351
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44239999999999996,0.0005099019513592731,0.4790074074074074,0.0022430383078494514,1500,1362
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44333333333333336,0.000984321537348899,0.48001481481481484,0.0007442140789692696,1500,1372
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44356666666666666,0.0009741092797468429,0.48104444444444444,0.0014910432175303525,1500,1383
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4410333333333334,0.0018660713336371125,0.48173333333333335,0.0007083278866893115,1500,1394
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44239999999999996,0.0006377042156569745,0.4819851851851851,0.0012886760147749524,1500,1404
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44126666666666664,0.0008339997335464557,0.4826518518518519,0.0015545322913078203,1500,1415
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44303333333333333,0.001510702559149945,0.4822740740740741,0.0009170238735368279,1500,1426
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666666,0.0018445113776342575,0.48214074074074076,0.0015198368261270996,1500,1436
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4441333333333333,0.0008379870059984376,0.48237037037037034,0.001114710220268696,1500,1447
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4431,0.0030232432915661884,0.4825111111111111,0.0006182412330330567,1500,1457
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44273333333333337,0.0007845734863959952,0.48330370370370374,0.00040259787382819435,1500,1468
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4424333333333333,0.000679869268479032,0.4827037037037037,0.0011052189449714213,1500,1479
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4424666666666666,0.00032998316455371197,0.48271851851851855,0.00039972555742910057,1500,1489
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44273333333333337,0.000967241208569792,0.4831407407407407,0.001397744606958858,1500,1500
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4431,0.0008981462390204904,0.4830814814814815,0.0008259840537591866,1500,1511
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4438666666666667,0.0006342099196813475,0.48274814814814815,0.001269371165186491,1500,1521
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4431,0.00037416573867739744,0.48231111111111113,0.0012658216804704388,1500,1532
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44460000000000005,0.0006480740698407918,0.4838222222222222,0.0009681342627018724,1500,1543
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44333333333333336,0.0011953614051360805,0.48342222222222225,0.0008508528764034028,1500,1553
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4438333333333333,0.0002867441755680796,0.4832962962962963,0.0009268439893106409,1500,1564
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44260000000000005,0.0006377042156569745,0.48316296296296296,0.0004916867192674537,1500,1574
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4435,0.000588784057755194,0.4836,0.0007141140299256445,1500,1585
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44403333333333334,0.0005734883511361571,0.48348148148148146,0.0016055801185698604,1500,1596
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44283333333333336,0.0016110727964792704,0.482962962962963,0.0013743485799477529,1500,1606
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44303333333333333,0.0013274871834493243,0.4832666666666667,0.0008957145341842781,1500,1617
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4445333333333334,0.0010208928554075775,0.48416296296296296,0.0009550098930103381,1500,1628
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4432666666666667,0.0030641293851417085,0.4829925925925926,0.0009720934659008897,1500,1638
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4434333333333333,0.000679869268479032,0.4831407407407407,0.0005672352509355949,1500,1649
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.443,0.0006480740698407918,0.48330370370370374,0.0007457607673276005,1500,1659
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4434666666666667,0.0010338708279513942,0.4834296296296296,0.0006909963780751821,1500,1670
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4425666666666666,0.0016659998666132864,0.483274074074074,0.00038246905610150915,1500,1681
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4451666666666667,0.0006649979114420048,0.48419259259259256,0.0009021845154195575,1500,1691
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44356666666666666,0.0005792715732327398,0.48375555555555555,0.0014389067637957222,1500,1702
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44216666666666665,0.0013888444437333033,0.4838962962962963,0.0010750187416620081,1500,1713
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4422,0.0010614455552060403,0.4833703703703704,0.000168589728544291,1500,1723
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44320000000000004,0.0004966554808583755,0.4838,0.001105020343182739,1500,1734
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44293333333333335,0.0002624669291337404,0.48379259259259255,0.0010789925698105802,1500,1745
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4428,0.0003559026084010565,0.4832666666666667,0.0004053144894905158,1500,1755
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4422,0.0011343133018115758,0.48308148148148145,0.0009928689499197148,1500,1766
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.443,0.001344123010243739,0.48376296296296295,0.0015496537070574733,1500,1776
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44306666666666666,0.00036817870057291336,0.4829185185185185,0.0005852320656326993,1500,1787
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44283333333333336,0.001239175353029409,0.4822962962962963,0.0008253859719812762,1500,1798
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4435,0.000979795897113254,0.48285925925925927,0.0008751405922715711,1500,1808
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44126666666666664,0.001114550233153357,0.48354074074074077,0.0006697050105064159,1500,1819
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44206666666666666,0.0014522013940528008,0.4837777777777778,0.0007808405305543266,1500,1830
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4422333333333333,0.0010656244908763821,0.4839555555555555,0.0004399775527382926,1500,1840
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44323333333333337,0.0007760297817881706,0.48362962962962963,0.0005727224231133962,1500,1851
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4413666666666667,0.0004988876515698731,0.48337777777777785,0.0011942247860039607,1500,1862
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4434,0.0008602325267042583,0.4841111111111111,0.0007237306185525468,1500,1872
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4430666666666667,0.0005249338582674386,0.4837185185185185,0.0012809889869302002,1500,1883
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44273333333333337,0.0008259674462242713,0.4832592592592593,0.0008889506151407699,1500,1893
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4428,0.002006655592438981,0.4832814814814815,0.0004154756640705343,1500,1904
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44216666666666665,0.0013021349989749689,0.4841111111111111,0.0010732819556754786,1500,1915
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4429666666666667,0.00016996731711974077,0.483362962962963,0.0009216791499314598,1500,1925
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4440666666666666,0.0007586537784493973,0.48351851851851846,0.00046342199465531525,1500,1936
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44446666666666673,0.0015627610892974832,0.48354074074074066,0.0016165128686760654,1500,1947
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4436,0.0005099019513592659,0.4839481481481482,0.000629150144224764,1500,1957
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44229999999999997,0.000697614984548537,0.48310370370370365,0.0006657607012924852,1500,1968
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4444666666666666,0.0010873004286866834,0.4826814814814815,0.0008263825344708577,1500,1979
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4437333333333333,0.0016336734339790476,0.4832888888888889,0.00030523552263757314,1500,1989
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439333333333333,0.0012762793146051075,0.48333333333333334,0.00033110365390558985,1500,2000
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666667,0.0012710450643291724,0.483362962962963,0.00030916498895865115,1500,2010
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439333333333333,0.0012762793146051075,0.48329629629629633,0.0003634916784114076,1500,2021
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439,0.0013490737563231928,0.4833851851851852,0.0002938790285167004,1500,2032
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44403333333333334,0.0014079141387961997,0.48331851851851854,0.0003102280235758786,1500,2042
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666667,0.0012710450643291724,0.483362962962963,0.00030916498895865115,1500,2053
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439,0.001283225103661341,0.4833555555555556,0.00031426968052734606,1500,2064
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.44353333333333333,0.0016006942938057334,0.48336296296296294,0.000330772052766915,1500,2074
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666667,0.0014267289706021862,0.4833851851851852,0.0002674884457076585,1500,2085
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666667,0.0012710450643291724,0.483362962962963,0.00030916498895865115,1500,2096
learnable_ste_8_gradient_estimate_20_1500_3,0.0,0.4439666666666667,0.0012710450643291724,0.483362962962963,0.00030916498895865115,1500,2097
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4141666666666666,0.0036003086287458943,0.42811851851851856,0.0025224152860247825,3000,0
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4344666666666666,0.0009741092797468429,0.45715555555555554,0.002264559659773817,3000,1
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.46523333333333333,0.0018408935028645453,0.5005185185185185,0.00019570140464622644,3000,11
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.46836666666666665,0.00238932812499431,0.5111925925925926,0.0009016369810193959,3000,22
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47026666666666667,0.0019396448701301378,0.5157777777777778,0.00033993463423948153,3000,32
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4714333333333333,0.0021044925490219463,0.5180592592592593,0.0008078490127708395,3000,43
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47333333333333333,0.002478350706058818,0.5205333333333333,0.0010797042728786584,3000,54
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4753333333333334,0.0014727148022916318,0.522762962962963,0.0006286266521267295,3000,64
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4756,0.0019131126469708974,0.5237777777777778,0.0010058266464945068,3000,75
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47583333333333333,0.0024553795814270573,0.5237851851851852,0.0007707264134500583,3000,86
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4753333333333334,0.001265789169736498,0.5248592592592592,0.000473610884833954,3000,96
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47733333333333333,0.0008055363982396275,0.5252814814814815,0.0004386035953507374,3000,107
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47786666666666666,0.000555777733351092,0.5268518518518519,8.950404424883167e-05,3000,118
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47713333333333335,0.0009533566430716616,0.5274814814814816,0.000515866232488298,3000,128
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47723333333333334,0.0018517259216441636,0.5279925925925927,0.0005563944283915243,3000,139
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4766333333333333,0.001488474237451093,0.5293111111111111,0.00021773242158074828,3000,150
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4782,0.0017663521732655635,0.5283111111111111,9.601097330975833e-05,3000,160
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4774,0.00282960539062723,0.5288888888888889,0.0011798025921223646,3000,171
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47913333333333336,0.0018116904322268092,0.5295259259259258,0.0005764467098768306,3000,181
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4780333333333333,0.001433720877840439,0.5298518518518519,0.0006909963780751837,3000,192
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796666666666667,0.0019618585292749432,0.5302,0.0008189122565639236,3000,203
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4781333333333333,0.0017152907107024962,0.5300296296296296,0.0004537301579588875,3000,213
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47953333333333337,0.0013960261060914532,0.5304592592592593,0.0008933836973702935,3000,224
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4780666666666667,0.0011264496832477417,0.5311407407407408,0.0011564573878817298,3000,235
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47866666666666663,0.0013199326582149003,0.5311407407407408,9.310966733316595e-05,3000,245
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47773333333333334,0.002286676384818997,0.5312962962962963,0.0008078490127708395,3000,256
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47833333333333333,0.0011841546445554463,0.5314592592592592,0.0008653044057888869,3000,267
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4774,0.0005715476066494133,0.5324444444444444,0.000685895527684155,3000,277
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47893333333333327,0.001506283137025998,0.5313185185185185,0.0003472802420660925,3000,288
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804333333333333,0.000946337971105215,0.5318444444444445,0.0009178611745805977,3000,299
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48009999999999997,0.002940521495698791,0.5316296296296297,0.00015431604930370136,3000,309
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0030912061651652374,0.5323185185185185,0.0007913801734155201,3000,320
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47996666666666665,0.0018408935028645453,0.5326962962962962,0.0005534280250178615,3000,330
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47933333333333333,0.0013021349989749869,0.532762962962963,0.001001452991047772,3000,341
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4785333333333333,0.0023299976156401655,0.5324444444444444,0.0006295860551370699,3000,352
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4784333333333333,0.0031478387647541363,0.5320592592592592,0.0008279745395447848,3000,362
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47786666666666666,0.002286676384819009,0.5315333333333333,0.0006609632576653165,3000,373
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48036666666666666,0.0024944382578492965,0.5326962962962963,0.00013374422285380367,3000,384
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47783333333333333,0.002743882083634218,0.5324222222222222,0.00047453681120139134,3000,394
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0026089589239132616,0.5327703703703704,0.0015344958913609363,3000,405
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48046666666666665,0.002131248981752768,0.5327555555555555,0.0002400274332743445,3000,416
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0020757863302586963,0.5326148148148149,0.0007281146143516292,3000,426
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4824,0.0011343133018115645,0.5335037037037037,0.0007775308249924418,3000,437
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4813,0.003194787421201398,0.5339037037037037,0.0009362095599768066,3000,448
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796,0.0019815818596935755,0.533637037037037,0.0002910649289539005,3000,458
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4802666666666667,0.0039041288685470257,0.533,0.00013698697784373995,3000,469
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48033333333333333,0.002691137718925255,0.5336074074074074,0.0008066255133535117,3000,480
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48019999999999996,0.0031155523854794307,0.5334,0.0007717224601860163,3000,490
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0008993825042154746,0.5334518518518518,0.0007582377952751939,3000,501
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47836666666666666,0.0006182412330330567,0.5334666666666666,0.001224845669290727,3000,511
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4794333333333333,0.0004496912521077373,0.5339481481481482,0.0006046005608121828,3000,522
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4797,0.0015121728296284933,0.5340814814814815,0.0013402700217264303,3000,533
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0025019992006393506,0.5338518518518519,0.0009505178719864513,3000,543
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48046666666666665,0.0024716166549222213,0.5340444444444444,0.00045650307964831613,3000,554
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4798,0.0008831760866327817,0.5342074074074074,0.0009312734470584564,3000,565
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47986666666666666,0.001543444920372023,0.5342888888888889,0.0003225413489937082,3000,575
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4807666666666666,0.003015883876337991,0.5348592592592593,0.00036349167841139934,3000,586
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796,0.001042433051407458,0.5338222222222222,0.0007802078439975987,3000,597
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47856666666666664,0.003553714801287358,0.5344296296296296,0.0005486484203597703,3000,607
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796666666666667,0.0015173075568988019,0.5337851851851851,0.00047465242499558494,3000,618
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47859999999999997,0.002453568829277062,0.5344222222222221,0.0006542045086168767,3000,629
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0029799328851502563,0.5343629629629629,0.0006164636524907769,3000,639
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4805333333333333,0.0017745108872274816,0.5344074074074074,0.000756281423294847,3000,650
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47866666666666663,0.0015542057635832903,0.5345407407407406,0.0008402103074636801,3000,660
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4801666666666667,0.0023753362335093274,0.534088888888889,0.0012782446812017458,3000,671
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48036666666666666,0.002182251640444387,0.5338074074074074,0.0013614726151325298,3000,682
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4799333333333333,0.001111555466702202,0.5346000000000001,0.0011640711869963477,3000,692
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48059999999999997,0.002706781606754898,0.5340370370370371,0.0013336213680654413,3000,703
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48100000000000004,0.0016872067646458325,0.534962962962963,0.000305953724860227,3000,714
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796,0.002549509756796369,0.535125925925926,0.00034298776008264087,3000,724
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48150000000000004,0.0030011109054259573,0.5348444444444445,0.0006720768131682227,3000,735
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4822333333333333,0.0010402991022884982,0.5348962962962963,0.000855739919209022,3000,746
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47956666666666664,0.003781827894315427,0.534837037037037,0.0011007417376995966,3000,756
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4810666666666667,0.0014007934259633844,0.5353407407407408,0.0004732631954063136,3000,767
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47986666666666666,0.0014429907214608883,0.5353481481481482,0.00020393925774719356,3000,778
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4812666666666667,0.00279563151283489,0.5344592592592593,0.0003719964305033881,3000,788
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48023333333333335,0.0008498365855987982,0.5345481481481481,0.0005919440896002097,3000,799
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4819333333333333,0.0019482185594936535,0.5344666666666668,0.0015938152068481024,3000,809
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48036666666666666,0.0018926759422104508,0.5347111111111111,0.0013547660117164515,3000,820
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48100000000000004,0.0016391054470859018,0.535162962962963,0.0011206014454083408,3000,831
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0022602851344219583,0.5350074074074075,0.0007994511148582011,3000,841
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4812666666666667,0.003082567472452511,0.5348074074074074,0.0013742288023096318,3000,852
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.482,0.0030692018506445636,0.535,0.001124950844833738,3000,863
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4808333333333334,0.002485066509282099,0.5358444444444445,0.0007989705310366881,3000,873
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4808333333333333,0.0015151090903151273,0.5354296296296296,0.00040585563057196064,3000,884
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815666666666667,0.0014197026292697794,0.5356296296296297,0.0007180983880531837,3000,895
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48163333333333336,0.0017326921891155842,0.5358592592592593,0.000544734112914111,3000,905
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4814333333333334,0.002309882151876062,0.5348074074074073,0.0009673404775213837,3000,916
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48173333333333335,0.00036817870057291336,0.5351407407407408,0.0006818839391327361,3000,927
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4817666666666667,0.001621384867602026,0.5359481481481482,0.0003557098430679467,3000,937
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47836666666666666,0.001506283137025998,0.5361925925925926,0.0004697721480209867,3000,948
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48069999999999996,0.001944222209522358,0.5350074074074075,0.0006985778223912479,3000,959
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48046666666666665,0.0024957742063113158,0.5353777777777777,0.0010160846340433862,3000,969
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48136666666666666,0.0008730533902472458,0.5360222222222223,0.0004459234649864493,3000,980
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48163333333333336,0.0022573337271116025,0.5364740740740741,0.0006466967877249558,3000,990
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48186666666666667,0.00127104506432917,0.5357481481481482,0.0005215782738454388,3000,1001
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48133333333333334,0.00195675468285855,0.5342296296296296,0.0005386565618577099,3000,1012
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4817666666666667,0.0016659998666133061,0.5353185185185185,0.0004890011094548042,3000,1022
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4807333333333334,0.0033489633553617022,0.5352,0.0013999412098179118,3000,1033
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4828333333333334,0.0027353650985238315,0.5348666666666667,0.001070517739438562,3000,1044
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4806000000000001,0.0029063149634316497,0.5362888888888889,0.0002092510650640655,3000,1054
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4798,0.0026870057685088678,0.5352666666666667,0.0014745020781948106,3000,1065
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4818,0.001267543556122099,0.5354222222222221,0.0007570790739941417,3000,1076
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48089999999999994,0.0013952299690970953,0.5363481481481481,0.0003781407116473988,3000,1086
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0006236095644623241,0.5353925925925926,0.0002777530853222477,3000,1097
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4822666666666667,0.0017745108872274816,0.5366074074074074,0.001009638053278618,3000,1108
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4816,0.00040824829046384075,0.5359555555555554,0.0002672832378173146,3000,1118
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48233333333333334,0.0019955506062794234,0.5356518518518518,0.001299108061644576,3000,1129
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4799,0.0017146428199482332,0.5356074074074074,0.0011305460763397172,3000,1139
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48066666666666663,0.0012970050972229026,0.5357703703703703,0.001093841094580055,3000,1150
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815333333333333,0.001211977264179861,0.5363555555555556,0.0006639450619346951,3000,1161
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4805,0.001283225103661341,0.5358592592592593,0.0014199441632021528,3000,1171
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4819333333333333,0.0008178562764256869,0.5360592592592592,0.000787209131511591,3000,1182
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815333333333333,0.0014522013940528092,0.5364074074074074,2.0951312035189547e-05,3000,1193
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804333333333333,0.0007760297817881929,0.5364740740740741,0.00023680544241701639,3000,1203
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4826333333333334,0.0002494438257849267,0.5364,0.0005491482368252165,3000,1214
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815333333333333,0.0010370899457402601,0.5366148148148148,0.0005899943037552532,3000,1225
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0009092121131323838,0.536074074074074,0.00042642482858144245,3000,1235
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48156666666666664,0.0009285592184789333,0.5361555555555556,0.0004972351539803999,3000,1246
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4811666666666667,0.0020072092289766005,0.5354518518518518,0.0006002285801447039,3000,1257
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4820333333333333,0.0016213848676020343,0.5363333333333333,0.0009565025453920721,3000,1267
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48066666666666663,0.0012918548250050695,0.5359185185185185,0.0008078490127708395,3000,1278
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4817666666666667,0.001463633226673339,0.536162962962963,0.00048562321194322374,3000,1289
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4813,0.0015297058540778303,0.5360148148148148,0.00028128648216367666,3000,1299
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48153333333333337,0.0006548960901462781,0.5356592592592593,0.0004271961734902424,3000,1310
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4818,0.002083266665599976,0.534962962962963,0.0008163621671346132,3000,1320
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4825,0.003262923024937392,0.5363777777777777,0.001145828002232249,3000,1331
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4809666666666666,0.002129684379328444,0.5367851851851851,0.0008637812048323606,3000,1342
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48089999999999994,0.002409702609590386,0.5356518518518518,0.0007700854173847412,3000,1352
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48133333333333334,0.0014522013940528008,0.5356888888888889,0.00043997755273829636,3000,1363
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48216666666666663,0.0008219218670625087,0.5368148148148147,0.0008472338594626608,3000,1374
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4809666666666667,0.002798015169524435,0.5356518518518518,0.0003824690561014902,3000,1384
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47996666666666665,0.0017745108872274967,0.5366074074074073,0.0009484374558618629,3000,1395
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48123333333333335,0.001319932658214874,0.5362888888888889,0.0007570790739941417,3000,1406
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48066666666666663,0.0015282524515130233,0.5359185185185186,0.0005507446013464294,3000,1416
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47996666666666665,0.001506283137025998,0.5363037037037037,0.0007984209381729906,3000,1427
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48133333333333334,0.0021684607956387425,0.5363407407407408,0.0006405587410112007,3000,1438
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47973333333333334,0.0022983085567917587,0.5362592592592592,0.0003875992726503786,3000,1448
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48133333333333334,0.0033489633553616996,0.5363703703703704,0.0003997255574291157,3000,1459
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4798,0.001067707825203133,0.5356148148148149,0.0006876532127570178,3000,1469
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4816,0.002342363478768107,0.5362148148148148,0.000892092990656237,3000,1480
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4811,0.0007788880963698684,0.5367407407407407,0.0006716684792018777,3000,1491
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4805,0.0005715476066494133,0.5367851851851851,0.0008472338594626608,3000,1501
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4824,0.0010614455552060455,0.5378888888888889,0.00030198247571316825,3000,1512
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4803,0.00029439202887760645,0.5373333333333333,0.00039793706721670557,3000,1523
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47956666666666664,0.0011813363431112905,0.536362962962963,0.001168070877455606,3000,1533
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48056666666666664,0.0009533566430716616,0.5364962962962964,0.0002409400884042611,3000,1544
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48186666666666667,0.0022543784558547927,0.5372148148148148,0.00025745403254787797,3000,1555
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48276666666666673,0.0013199326582149003,0.5363407407407408,0.00021646872883262247,3000,1565
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815,0.001067707825203133,0.5365481481481481,0.0005599333685619008,3000,1576
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4805333333333333,0.0012498888839501713,0.5363777777777777,0.0009048565809556495,3000,1587
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4806333333333333,0.0005249338582674644,0.5362814814814815,0.0010242063406647253,3000,1597
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48033333333333333,0.0010498677165349125,0.537637037037037,0.00021029732691228665,3000,1608
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4811,0.001019803902718539,0.536237037037037,0.0005899943037552653,3000,1618
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4809999999999999,0.001854723699099134,0.5368962962962963,0.0010887125077605414,3000,1629
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48269999999999996,0.0016309506430300178,0.5367259259259259,0.0004378523468483343,3000,1640
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0012328828005937977,0.5368296296296297,0.0005297202719638965,3000,1650
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4812,0.000697614984548537,0.5360666666666667,0.0006599663291074763,3000,1661
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48080000000000006,0.0016391054470858996,0.536762962962963,0.0007272097491126025,3000,1672
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48173333333333335,0.0021483844059095977,0.5357111111111111,0.000896816500400672,3000,1682
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48146666666666665,0.0019955506062794234,0.5364592592592593,0.00027775308532226547,3000,1693
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4794333333333334,0.001203698005684532,0.5371851851851852,0.0008215880103255002,3000,1704
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48079999999999995,0.0008640987597877137,0.5366148148148148,0.0002580926131879225,3000,1714
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4806333333333333,0.001592342788332808,0.5373703703703704,0.00010936905970546483,3000,1725
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48056666666666664,0.0012498888839501715,0.5355703703703704,0.00043293745766524494,3000,1736
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4814,0.0004966554808583642,0.5370444444444444,0.0007390350732584928,3000,1746
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4811,0.002083266665599964,0.5365407407407408,0.00024767782958962694,3000,1757
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48056666666666664,0.0017632041540584144,0.5367185185185185,0.0009680209046706076,3000,1768
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48140000000000005,0.002342363478768107,0.5369851851851851,0.0003519882776449359,3000,1778
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48080000000000006,0.0008602325267042583,0.5364296296296295,0.0010195348464643052,3000,1789
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4821666666666667,0.0009392668535737015,0.5362518518518519,0.00021494249079330807,3000,1799
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48163333333333336,0.002739018477889885,0.5365777777777777,0.0011522745443315176,3000,1810
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.0007257180352359224,0.5362666666666668,0.000537024265493085,3000,1821
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48090000000000005,0.0016391054470859018,0.5356444444444444,0.0010942423201210996,3000,1831
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4814333333333333,0.0022484562605386495,0.5365037037037037,0.0005767321973280222,3000,1842
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48103333333333337,0.0008219218670625087,0.5355407407407408,0.0007176397833945572,3000,1853
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4790666666666667,0.0012283683848458805,0.5360444444444444,0.0008340490753440595,3000,1863
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4823,0.001296148139681575,0.5364370370370369,0.0005435240393435331,3000,1874
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48046666666666665,0.0012256517540566833,0.5367851851851851,0.0005352844967448701,3000,1885
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4820333333333333,0.0035046001515468437,0.5362518518518519,0.000544734112914111,3000,1895
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4815,0.0023252240035460344,0.5360074074074074,0.000123506162966915,3000,1906
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48133333333333334,0.0007845734863959913,0.5362518518518519,0.0001312595936790275,3000,1917
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4802,0.0005354126134736438,0.5364074074074073,0.00037066654824286193,3000,1927
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47973333333333334,0.0011145502331533815,0.5363777777777777,0.0006319347781108377,3000,1938
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,9.428090415822213e-05,0.5364666666666666,0.0005345664756346292,3000,1948
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4802666666666666,0.001391242450313953,0.5367037037037036,0.0007846958643011233,3000,1959
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48019999999999996,0.0015769168230019921,0.536237037037037,0.0005924999927650776,3000,1970
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47963333333333336,0.0011440668201153795,0.5359185185185186,0.0010595959061004813,3000,1980
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48006666666666664,0.0013021349989749689,0.5358740740740741,0.0007077079059257191,3000,1991
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4799,0.0017663521732655635,0.5365851851851852,0.0014026821260629129,3000,2002
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4796666666666667,0.0008379870059984376,0.5361851851851852,0.00021263259399122543,3000,2012
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48033333333333333,0.0015195028426721892,0.5361185185185185,0.0009560435159497471,3000,2023
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4799333333333333,0.002223110933404404,0.5356888888888889,0.0008112379403632121,3000,2034
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4804,0.001525341491819668,0.5360962962962962,0.00037199643050340206,3000,2044
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4797666666666667,0.0017307673314329727,0.536237037037037,0.0001835483213831641,3000,2055
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.48146666666666665,0.0010624918300339453,0.5369037037037037,0.00010475656017579072,3000,2066
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47973333333333334,0.0013912424503139296,0.5360592592592592,0.00014553246447695026,3000,2076
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4809666666666666,0.0021013223349966017,0.5366,0.00031791501827962385,3000,2087
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.47983333333333333,0.0014055445761538585,0.5369851851851851,0.0011147102202687083,3000,2098
learnable_ste_8_gradient_estimate_20_3000_1,0.0,0.4787333333333333,0.0005436502143433287,0.5368962962962963,0.0005891567059302861,3000,2099
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4142666666666666,0.0007363574011458267,0.4290222222222222,0.00018414522806898807,3000,0
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4362,0.00290631496343164,0.4570296296296297,0.0030236561594607194,3000,1
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.46423333333333333,0.0017913371790059117,0.5009777777777779,0.0013525771773086298,3000,11
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.46950000000000003,0.0023151673805580477,0.5115555555555555,0.0010252772384276325,3000,22
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4701666666666667,0.0013072447700751637,0.5151777777777778,0.0014389067637957458,3000,32
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4712,0.001551343503762672,0.5180888888888889,0.0016854741307025403,3000,43
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47186666666666666,0.001528252451513014,0.5200888888888889,0.0006519360215019067,3000,54
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47576666666666667,0.00194307888557195,0.5214888888888889,0.000816093273132826,3000,64
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47456666666666664,0.0019601587237318857,0.5242962962962963,0.0005389620670690704,3000,75
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47753333333333337,0.003022508156408449,0.5242444444444444,0.0009282046035267427,3000,86
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47623333333333334,0.0023893281249943357,0.5256,0.0006639450619346951,3000,96
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4768666666666667,0.002688659310676766,0.525637037037037,0.0003091649889586649,3000,107
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4782666666666667,0.004124991582482985,0.526962962962963,0.001404792893170495,3000,118
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47836666666666666,0.0024280765135299143,0.5265555555555556,0.0007827355218203194,3000,128
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47800000000000004,0.0023551362310207575,0.5288444444444445,0.000919652824098516,3000,139
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47900000000000004,0.0019510680835549124,0.5286148148148149,0.0002063464929953144,3000,150
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47859999999999997,0.003505234181430208,0.5284444444444444,0.0010434195128688033,3000,160
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47950000000000004,0.002847220867208338,0.5293555555555555,0.0009544351743610276,3000,171
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4780333333333333,0.0026386023236217742,0.5290148148148148,0.001104623032484707,3000,181
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47689999999999994,0.002549509756796395,0.529162962962963,0.0010543007486419986,3000,192
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4794666666666667,0.0018517259216441636,0.5301333333333333,0.0009015761233378087,3000,203
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48080000000000006,0.0027796882319185753,0.5300074074074074,0.0004386035953507374,3000,213
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47933333333333333,0.002315647257727782,0.5301111111111111,0.0004727992117698733,3000,224
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4799,0.000711805216802087,0.5309333333333334,0.001016570527735322,3000,235
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4799,0.0018832595855767368,0.5305555555555556,0.0007200822998231019,3000,245
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4788333333333334,0.002200504992546544,0.5310740740740741,0.0009693803261544374,3000,256
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48183333333333334,0.003012566274051996,0.5313481481481482,0.0008514975108442113,3000,267
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4779,0.00227596133534819,0.5309111111111111,0.0006240713265133107,3000,277
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4786333333333334,0.0030944394574067184,0.5310740740740741,0.0008456781112007744,3000,288
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48,0.0013638181696985737,0.5313555555555556,0.0002400274332743616,3000,299
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47986666666666666,0.0011585431464655042,0.5313851851851852,0.001107004757716815,3000,309
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47890000000000005,0.0015121728296285054,0.5323037037037038,0.001020180462262907,3000,320
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47913333333333336,0.003137231617560658,0.5327185185185185,0.00033669090895889616,3000,330
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4800333333333333,0.0018263503375736932,0.5321037037037036,0.0013239588139421633,3000,341
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4798,0.0009899494936611716,0.5317703703703703,0.000979851896650234,3000,352
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4803,0.0010198039027185645,0.5317703703703703,0.0005991306001153204,3000,362
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47956666666666664,0.0012472191289246482,0.5324666666666666,0.00037051848890074505,3000,373
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4806000000000001,0.0005715476066494133,0.5327925925925925,0.0005315814849780532,3000,384
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4803333333333333,0.002015495527710782,0.5327037037037037,0.0007859535025007905,3000,394
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4795333333333333,0.002254378455854798,0.5330962962962963,0.001304545182977845,3000,405
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47879999999999995,0.0016062378404209073,0.532474074074074,0.000525978088180064,3000,416
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4788333333333334,0.0015195028426721892,0.5330518518518518,0.0009747990542461224,3000,426
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47903333333333337,0.003007028803025033,0.5343703703703704,0.0004310321933622711,3000,437
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4799,0.0032954514106568306,0.5338518518518518,0.0008658749153305418,3000,448
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4803,0.0012328828005937946,0.533274074074074,0.0009435653134181609,3000,458
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4796666666666667,0.0011585431464655287,0.5339481481481482,0.0010374602311117892,3000,469
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4797666666666667,0.0020885933597094013,0.5345185185185185,0.00027176201967176,3000,480
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47933333333333333,0.00281937739383875,0.5341703703703704,0.0009534573576121117,3000,490
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48009999999999997,0.0022105806175452395,0.5339703703703703,0.000620721293781832,3000,501
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47973333333333334,0.002441766209575,0.5339555555555556,0.0006240713265133515,3000,511
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48029999999999995,0.003040833219146801,0.5344444444444444,0.001159963104280536,3000,522
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48186666666666667,0.002898658693641287,0.5341259259259259,0.000636433822933682,3000,533
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4792666666666667,0.0028778850258865934,0.5339777777777778,0.0008868495123825616,3000,543
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4819,0.0044211612350904695,0.533585185185185,0.0001312595936790275,3000,554
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4796333333333333,0.003210745846199739,0.5343555555555556,0.001063111358850452,3000,565
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47986666666666666,0.003734821132114472,0.5338074074074074,0.0008382488769441853,3000,575
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48006666666666664,0.0030390056853443785,0.5341777777777778,0.0006762277357646052,3000,586
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48036666666666666,0.0028592928418676475,0.5343111111111111,0.0009157065679127355,3000,597
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48006666666666664,0.0031478387647541307,0.5346000000000001,0.0005186243278285871,3000,607
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4807666666666666,0.0012498888839501852,0.5344222222222222,0.0009292680424130398,3000,618
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4797666666666667,0.00392031744746378,0.534,0.00042899058475761817,3000,629
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4797,0.0006164414002968988,0.5353111111111111,0.0007958741344334111,3000,639
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4809333333333334,0.0033509534298299024,0.5342814814814815,0.0010290166040777828,3000,650
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4803666666666666,0.001880307303489391,0.5347407407407408,0.0002574540325478865,3000,660
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4794333333333333,0.0028241026106633573,0.535162962962963,0.0008762684319792562,3000,671
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47890000000000005,0.0029131884021921187,0.5347629629629629,0.0015108205966200825,3000,682
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47996666666666665,0.0022065558884580457,0.5338962962962963,0.0013414976377946184,3000,692
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47956666666666664,0.0017969109295924803,0.5344962962962962,0.0008092740908887583,3000,703
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47986666666666666,0.00281937739383874,0.5344814814814814,0.0005334362040707675,3000,714
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4796,0.0022992752481307503,0.535148148148148,0.001780029438267062,3000,724
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48009999999999997,0.0019815818596935755,0.5346592592592593,0.000719014719844159,3000,735
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47996666666666665,0.0027450966386550935,0.5352222222222222,0.0006916313392733323,3000,746
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48006666666666664,0.0028193773938387247,0.535,0.00041850213012817816,3000,756
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48123333333333335,0.0024308206204672646,0.5357185185185185,0.0003434673516850295,3000,767
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4800666666666667,0.0017441967269268084,0.5351185185185185,0.000795529346419791,3000,778
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4807666666666666,0.003488393453853636,0.5345851851851852,0.0013670229386069715,3000,788
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48100000000000004,0.0023252240035460344,0.5342074074074074,0.001440774064167615,3000,799
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4801333333333333,0.0031626290048347764,0.5353185185185185,0.000789714400286085,3000,809
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4801333333333333,0.0031689465477067187,0.5343925925925926,0.0015749409377738377,3000,820
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48056666666666664,0.0023271346234276014,0.5350296296296296,0.0011898519233296996,3000,831
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47956666666666664,0.003162629004834758,0.5346444444444445,0.0012548506707020046,3000,841
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48079999999999995,0.0020542638584174107,0.5353407407407408,0.00021873811941088708,3000,852
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48023333333333335,0.0034179265969622934,0.5341481481481481,0.000498997623499244,3000,863
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48079999999999995,0.001235583532856693,0.5350148148148149,0.0004252651879824328,3000,873
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47986666666666666,0.0019955506062794234,0.535,0.0005729140011161504,3000,884
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48033333333333333,0.002957852073530552,0.5348074074074074,0.0006522725914889117,3000,895
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48066666666666663,0.003466346139028192,0.5346962962962963,0.0011135282350778046,3000,905
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4804333333333333,0.00413145118437685,0.5349333333333334,0.0011599631042805585,3000,916
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4795666666666667,0.00270102861065105,0.5338888888888889,0.0010063174931994761,3000,927
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.47969999999999996,0.003102687007525369,0.5347259259259259,0.0007503817044224758,3000,937
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48059999999999997,0.0032135131346653304,0.5347481481481481,0.0008027387960974015,3000,948
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48013333333333336,0.003034615113797629,0.5350592592592592,0.000768587680957522,3000,959
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4807333333333333,0.0034120700787384417,0.5353703703703704,0.00043596856206109874,3000,969
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48173333333333335,0.003968486977286033,0.5357555555555557,0.0009228690279765646,3000,980
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48103333333333337,0.002798015169524435,0.5352740740740741,0.0006622901614001981,3000,990
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4822333333333333,0.002185304453744489,0.5365777777777777,0.0014334051087397867,3000,1001
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4847000000000001,0.002273030282830978,0.5478666666666666,0.0014337495806738228,3000,1012
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4880333333333333,0.0033229839334884322,0.5506592592592593,0.00040585563057196064,3000,1022
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4870333333333334,0.0013224556283251575,0.5520592592592592,0.0015122363276162986,3000,1033
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48836666666666667,0.0017326921891156015,0.5540814814814815,0.0022394394752342063,3000,1044
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4888333333333333,0.0009977753031397217,0.5552962962962963,0.0017145548159027096,3000,1054
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4896,0.0012083045973594697,0.5561925925925927,0.0014973593583408832,3000,1065
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4907333333333333,0.002129684379328444,0.5568888888888889,0.0012159434684715252,3000,1076
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4894666666666667,0.0017632041540584144,0.5574888888888889,0.0013185601325102045,3000,1086
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49183333333333334,0.0036808815369268363,0.5575851851851852,0.0010829518163280774,3000,1097
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4904,0.002084866102814922,0.5582592592592593,0.0019753487650246296,3000,1108
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914,0.0019304576314093623,0.5596814814814813,0.0015428404496088373,3000,1118
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4902666666666667,0.002752372713779074,0.5584814814814815,0.001477884522274899,3000,1129
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4907333333333333,0.0019871811414385308,0.5594074074074075,0.0015973572138338883,3000,1139
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49143333333333333,0.0032190405748020855,0.5598296296296296,0.001827664261550601,3000,1150
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.492,0.0019200694431886086,0.5608148148148149,0.0016362491819584182,3000,1161
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4929666666666666,0.0009463379711052118,0.560288888888889,0.002088652468890531,3000,1171
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4897,8.164965809278627e-05,0.5603629629629631,0.0014958195059942897,3000,1182
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.48993333333333333,0.0008339997335464393,0.5606370370370372,0.0011114567363678805,3000,1193
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4906,0.000927361849549562,0.5605481481481481,0.001248450342579747,3000,1203
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4910333333333334,0.0008178562764256907,0.561674074074074,0.001168352691174152,3000,1214
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49046666666666666,0.0020072092289766153,0.5606740740740741,0.0003538539529628564,3000,1225
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4918666666666667,0.0019014614262602095,0.5616962962962964,0.0003875992726503786,3000,1235
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4923666666666667,0.0011440668201153775,0.5622148148148148,0.0012309230145561526,3000,1246
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49123333333333336,0.0005436502143433287,0.5615555555555556,0.000535489468797877,3000,1257
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49143333333333333,0.002286676384818997,0.5612370370370371,0.0005807142851116704,3000,1267
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49173333333333336,0.002524986248587426,0.5609851851851851,0.0013648537609398713,3000,1278
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4915333333333333,0.002000555478416494,0.5619777777777778,0.0007931808132255586,3000,1289
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49323333333333336,0.0018838494867926452,0.5616814814814814,0.0010258122680723864,3000,1299
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4928333333333333,0.001939644870130164,0.5620222222222222,0.0014775132038292494,3000,1310
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49276666666666663,0.002960105103239112,0.5615925925925926,0.0006517676713320999,3000,1320
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4905333333333333,0.0034305814214049693,0.5616,0.0012977980718859791,3000,1331
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49239999999999995,0.002839013913315667,0.5614148148148148,0.0009615374063516722,3000,1342
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4915,0.0014165686240583924,0.5615851851851851,0.0007711534481564604,3000,1352
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914,0.00029439202887760645,0.5632074074074075,0.0006966901959127775,3000,1363
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49076666666666663,0.002704728370013436,0.5627333333333333,0.0013423154247748574,3000,1374
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4926333333333333,0.0022005049925465244,0.5627629629629629,0.0009635895397405008,3000,1384
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4921333333333333,0.0028158282775923747,0.5629037037037037,0.0018126517721801935,3000,1395
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4885333333333333,0.0012283683848458805,0.5629777777777778,0.0007071649768807791,3000,1406
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49196666666666666,0.0007408703590297707,0.5615407407407408,0.00102997596093776,3000,1416
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4923,0.002438578821089581,0.562525925925926,0.0008757046936967068,3000,1427
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49206666666666665,0.002345681611434548,0.5630222222222222,0.0014457543917681408,3000,1438
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49079999999999996,0.0030735430152621195,0.5628740740740741,0.0012174767583262084,3000,1448
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49143333333333333,0.0030291179500896805,0.5636962962962963,0.0010575744176340562,3000,1459
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49043333333333333,0.003703451843288301,0.5620740740740741,0.0007125756523742778,3000,1469
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4913666666666667,0.0024513035081133666,0.5624444444444444,0.00045650307964831613,3000,1480
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4910333333333334,0.0026549743668986595,0.5625481481481481,0.0013835403186908137,3000,1491
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49143333333333333,0.00348934887272047,0.5628222222222222,0.0010219001102803238,3000,1501
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4917,0.0020704266871026003,0.5620074074074073,0.0011986732491797128,3000,1512
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4921,0.001551343503762672,0.5629259259259259,0.0010791451171244075,3000,1523
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49163333333333337,0.0016996731711975965,0.5632666666666667,0.0009461205171233548,3000,1533
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4906333333333333,0.002082199691565542,0.5624222222222223,0.001099644536655354,3000,1544
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49216666666666664,0.0020548046676563273,0.5631111111111111,0.0010806186309306385,3000,1555
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49080000000000007,0.004270831300812528,0.5632222222222222,0.0013518467782756211,3000,1565
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4935666666666667,0.004028509512076268,0.5632074074074074,0.0011574533324222105,3000,1576
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4923666666666667,0.003691732505056238,0.5635555555555556,0.002037265980400471,3000,1587
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4942,0.002857738033247021,0.563837037037037,0.0007525721782008035,3000,1597
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4924,0.0022861904265976205,0.5634370370370371,0.0018551969787340822,3000,1608
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49246666666666666,0.0033109246778237366,0.5636296296296296,0.0011270462262742628,3000,1618
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4921666666666667,0.0030092450142113008,0.5643037037037038,0.001929995699974586,3000,1629
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49206666666666665,0.0031478387647541598,0.5635925925925926,0.0012935208383021853,3000,1640
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49276666666666663,0.001181336343111305,0.5634444444444444,0.001157405925924958,3000,1650
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4908666666666666,0.00338755893757666,0.5634222222222222,0.0011032313182482855,3000,1661
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4916666666666667,0.0024944382578492965,0.5626592592592593,0.001104474004125385,3000,1672
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4910333333333334,0.002471616654922218,0.5631777777777778,0.0007562088678743784,3000,1682
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4919,0.004120679555607303,0.5637629629629629,0.0013407612030360246,3000,1693
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4929666666666667,0.0009285592184789333,0.5631777777777778,0.0012947504009742392,3000,1704
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49210000000000004,0.0019866219234335168,0.564088888888889,0.0012617839614736523,3000,1714
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49279999999999996,0.0007071067811865481,0.5631777777777778,0.0021570441595323907,3000,1725
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49279999999999996,0.0031016124838541444,0.5628370370370371,0.0013476189437516676,3000,1736
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4923333333333333,0.0024689178916188323,0.5634518518518519,0.002033815634629935,3000,1746
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4928333333333333,0.0020237478982214107,0.5637555555555556,0.002361487987351026,3000,1757
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49069999999999997,0.0031506613062445513,0.5632592592592592,0.002214232550738903,3000,1768
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4913,0.003238312317653539,0.5635629629629629,0.00179586478207593,3000,1778
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49160000000000004,0.003581433604950228,0.5631185185185185,0.0011887446549177076,3000,1789
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4909666666666667,0.002390722810272137,0.5632222222222222,0.001366019117894281,3000,1799
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4916666666666667,0.0021822516404443972,0.5646296296296297,0.001829824551020428,3000,1810
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49160000000000004,0.003102687007525357,0.5629703703703703,0.0009642726136966453,3000,1821
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4917666666666667,0.0027523727137790627,0.5627999999999999,0.0017216127953996938,3000,1831
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4916333333333333,0.0032055507413790286,0.5637407407407408,0.000898894306321318,3000,1842
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4912666666666667,0.004669284979761045,0.5629333333333333,0.001528763991453156,3000,1853
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4917,0.003813135192987515,0.563237037037037,0.0007473042545269146,3000,1863
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49219999999999997,0.0022905603390145947,0.5638222222222223,0.0010797042728786582,3000,1874
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4918,0.0025935818218569126,0.5630074074074075,0.0019381662313103897,3000,1885
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49290000000000006,0.003758545818087977,0.5631925925925926,0.000630978946342151,3000,1895
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4933666666666667,0.002471616654922218,0.564437037037037,0.0006595504974682043,3000,1906
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49066666666666664,0.003564017707899641,0.5631407407407407,0.0007439928610068041,3000,1917
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4934333333333334,0.003210745846199747,0.5633555555555555,0.0007478914117610955,3000,1927
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49110000000000004,0.002325224003546039,0.5632148148148147,0.0016302019197141616,3000,1938
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49216666666666664,0.003021405118299904,0.5629481481481482,0.0016728609173610105,3000,1948
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49196666666666666,0.0021638443156156654,0.5638444444444445,0.0015739651378426608,3000,1959
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49123333333333336,0.0026849374087469817,0.5640666666666666,0.001740252098477469,3000,1970
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49033333333333334,0.0019362047641943417,0.5648740740740741,0.0019205909012985985,3000,1980
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49069999999999997,0.0024124676163629556,0.5642148148148148,0.0017445348722335803,3000,1991
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4912666666666667,0.0021791945504908085,0.5642148148148148,0.0014027994742240948,3000,2002
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914,0.0026127890589687074,0.5640074074074074,0.0013590523608809052,3000,2012
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49099999999999994,0.0016753109164172049,0.5643259259259259,0.0013842539947874835,3000,2023
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49056666666666665,0.0025315783394730196,0.5643481481481482,0.0013918437703035456,3000,2034
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914,0.001675310916417205,0.5641629629629629,0.0013383034937661275,3000,2044
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49210000000000004,0.002698147512646406,0.5642222222222223,0.0015528017953486204,3000,2055
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.49110000000000004,0.0027092434368288093,0.5645111111111111,0.0016868408634976232,3000,2066
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914333333333334,0.0015195028426721892,0.5645629629629628,0.0012279774710515323,3000,2076
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4915333333333334,0.002479695321786309,0.5643037037037036,0.0018362901707575402,3000,2087
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4909666666666667,0.00228375908439474,0.564362962962963,0.0015458249447932696,3000,2098
learnable_ste_8_gradient_estimate_20_3000_2,0.0,0.4914,0.0021118712081942825,0.5643111111111111,0.0013050077652986118,3000,2099
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.41573333333333334,0.0017556258776351733,0.43012592592592586,0.001721453432550243,3000,0
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4355,0.002046134567096375,0.4569185185185185,0.0027877647628725545,3000,1
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.46403333333333335,0.0016357125528513755,0.5029185185185185,0.0010980466507339276,3000,11
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4697,0.0017568911937472461,0.5116444444444445,0.0005230489909306419,3000,22
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4725333333333333,0.0025746628689770137,0.5165925925925926,0.001069799924886261,3000,32
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47469999999999996,0.002438578821089607,0.5187259259259259,0.0006706874633727492,3000,43
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4769666666666667,0.001657977348726118,0.5203925925925926,0.00042526518798241477,3000,54
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4759333333333333,0.002242518425540569,0.5219407407407407,0.0009741233616596364,3000,64
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47803333333333337,0.0023795424396766286,0.5237555555555556,0.00029200597547298236,3000,75
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47540000000000004,0.0024055491403558405,0.5236740740740741,0.0013219680220425542,3000,86
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4766333333333333,0.004082755061094008,0.5253777777777778,0.0003682904561379761,3000,96
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4754,0.0028994252303976794,0.5255037037037037,0.0009758117158556405,3000,107
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4776333333333333,0.002049932248202913,0.5263407407407407,0.000985380097678019,3000,117
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47713333333333335,0.0033509534298299145,0.5266666666666667,0.0008631457444323415,3000,128
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47730000000000006,0.0014719601443879758,0.5270814814814815,0.001657638096918829,3000,139
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4774666666666667,0.0012970050972229163,0.527,0.0007627112134102625,3000,149
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4791666666666667,0.002532894698868399,0.5271333333333333,0.0012382119060483521,3000,160
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4789666666666667,0.0037383894333730965,0.5285407407407408,0.0009601668807855322,3000,171
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4782666666666667,0.0046578488120113375,0.5274074074074074,0.0003196362816354101,3000,181
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47800000000000004,0.0036615115275889284,0.5282814814814815,0.0009009064175117374,3000,192
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47903333333333337,0.002688659310676766,0.5284148148148148,0.00046235515657266994,3000,203
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47903333333333337,0.0022291004663067358,0.5299555555555556,0.0013323453129432173,3000,213
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47903333333333337,0.0018116904322268148,0.5293851851851852,0.0006706874633727492,3000,224
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4791666666666667,0.003026916289265716,0.5300222222222223,0.0004532461789860262,3000,234
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4794,0.0021463146709340365,0.5296592592592593,0.0005727224231134101,3000,245
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4783,0.0023366642891095766,0.5306666666666667,0.0008173025994664588,3000,256
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4777666666666667,0.0013888444437333202,0.530837037037037,0.001049292661350127,3000,266
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47880000000000006,0.0033793490497431478,0.5305703703703705,0.00041388785317628227,3000,277
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47750000000000004,0.0028248893783651046,0.5303925925925926,0.00021646872883263892,3000,288
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48123333333333335,0.0017016332024133581,0.5300962962962964,0.0008930151143810837,3000,298
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47930000000000006,0.001944222209522358,0.5308148148148147,0.0005911092546151364,3000,309
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4794333333333334,0.0013299958228839993,0.5317111111111111,0.00040895329605456594,3000,320
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48113333333333336,0.002530261295246443,0.5312444444444445,0.00045578133519746244,3000,330
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47870000000000007,0.002219609575278187,0.5305407407407406,0.0013878168702299576,3000,341
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4784333333333333,0.002129684379328444,0.5306,0.0005345664756346292,3000,351
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48006666666666664,0.00278607649252891,0.5314666666666666,0.0007237306185525184,3000,362
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48,0.0027580186124583407,0.5310814814814815,0.00032474533654492304,3000,373
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47973333333333334,0.002088593359709399,0.5318,0.0015323131334993964,3000,383
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48100000000000004,0.002531139400875944,0.5317481481481482,0.0011280681375290052,3000,394
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4809666666666666,0.0021139746660943973,0.5313925925925925,0.0009010891139176135,3000,405
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47953333333333337,0.0013888444437333168,0.5313111111111111,0.0007076303701373893,3000,415
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48069999999999996,0.0023930454794396693,0.5319259259259259,0.0009295041969384609,3000,426
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48213333333333336,0.0025746628689770137,0.5320148148148148,0.00010936905970546483,3000,437
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4812666666666667,0.0032221455929585512,0.5307851851851851,0.0007512586603560151,3000,447
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48019999999999996,0.002824889378365114,0.5318962962962963,0.00031860463952009373,3000,458
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47973333333333334,0.0022543784558547732,0.5318444444444445,0.00025206962262479065,3000,468
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47973333333333334,0.0008379870059984317,0.5312,0.0009201896387122752,3000,479
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4806333333333333,0.0005185449728701301,0.5318148148148147,0.000526603632212617,3000,490
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4812666666666667,0.0026106618998934924,0.5320518518518519,0.0004497217551603253,3000,500
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47983333333333333,0.001381625451737525,0.5324074074074073,0.00012081115874299495,3000,511
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4817666666666667,0.0014079141387961952,0.532362962962963,0.00044530780341297697,3000,522
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4814,0.0017962924780409808,0.5313851851851852,0.0009646139692848225,3000,532
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48113333333333336,0.0013597385369580643,0.531888888888889,0.0012277987261494004,3000,543
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4814,0.0028390139133156627,0.531,0.0007717224601859812,3000,553
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48103333333333337,0.0010338708279513883,0.5317851851851852,0.00019986277871456883,3000,564
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.47809999999999997,0.0012328828005937977,0.532162962962963,0.00032927571512435304,3000,575
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48066666666666663,0.0018926759422104671,0.5314296296296296,0.000611907449720402,3000,585
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4815333333333333,0.002182251640444371,0.5314962962962962,0.0013444393429145125,3000,596
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48100000000000004,0.0020607442021431653,0.5325407407407408,0.0011750959450656574,3000,607
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48059999999999997,0.002111871208194283,0.5323111111111111,0.0007725751924463602,3000,617
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48113333333333336,0.0015691469727919865,0.5323407407407407,0.000932509924850749,3000,628
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48089999999999994,0.0004320493798938526,0.5318148148148149,0.0005727224231134475,3000,639
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48069999999999996,0.0017907168024750965,0.5320666666666667,0.0011697138336682381,3000,649
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48150000000000004,0.0008041558721209937,0.5320592592592593,0.0011392486634386849,3000,660
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4822666666666667,0.001960158723731879,0.5368148148148149,0.00025423707113676633,3000,670
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48836666666666667,0.0009977753031397264,0.5459777777777778,0.002189086285515496,3000,681
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4904,0.0029877527787061974,0.5496296296296296,0.0016254491834600683,3000,692
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.48960000000000004,0.003050682983639332,0.5518296296296296,0.0011013397502777564,3000,702
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49156666666666665,0.003489348872720457,0.5531851851851851,0.0019364668801846565,3000,713
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4921666666666667,0.002389328124994318,0.5547185185185185,0.0014259595955620774,3000,724
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49146666666666666,0.0038663792996664124,0.5545925925925926,0.0022185401594196257,3000,734
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49056666666666665,0.0033717782977071425,0.5554518518518519,0.002582966255614003,3000,745
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49216666666666664,0.0038784303812524693,0.5562962962962964,0.0020818109664094806,3000,756
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49113333333333337,0.0033209770985191804,0.5579703703703704,0.0012458105376611528,3000,766
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4932666666666667,0.005897645481225711,0.557962962962963,0.0018026348646962018,3000,777
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4913,0.004328972164382669,0.5577851851851852,0.001389239461928334,3000,787
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49183333333333334,0.004289781139198395,0.5570222222222222,0.0019431424212177186,3000,798
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4935333333333333,0.00439267066322476,0.5578814814814815,0.0019710107564192723,3000,809
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49226666666666663,0.004322293629801466,0.5578740740740741,0.0012244872390630422,3000,819
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49383333333333335,0.005706331765873973,0.5581925925925925,0.0010496063668714787,3000,830
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49256666666666665,0.004959390643572623,0.5589777777777778,0.0009207261403449001,3000,841
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4912,0.004055449009254915,0.5588962962962962,0.0010912798139676122,3000,851
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49206666666666665,0.006328945848682514,0.5584,0.0017917047081807164,3000,862
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49110000000000004,0.006125901294231463,0.5591037037037038,0.001197711581120463,3000,873
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4913,0.00549969696134857,0.5589037037037037,0.0014878750924756199,3000,883
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4935,0.00496051072639365,0.5588444444444444,0.0010160846340433862,3000,894
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49219999999999997,0.005405552700695828,0.5581851851851852,0.000463421994655322,3000,904
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4920333333333333,0.003974362282877037,0.559111111111111,0.0006830095589471453,3000,915
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49343333333333333,0.0033028607129106827,0.5592666666666667,0.0005760658398584644,3000,926
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4924666666666666,0.004481319250201036,0.5594444444444444,0.0007498696731759041,3000,936
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4933,0.004188078318274371,0.5600296296296298,0.00093392103777625,3000,947
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49449999999999994,0.005003998401278701,0.5593777777777778,0.00037886553637169406,3000,958
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49289999999999995,0.0042762912279996285,0.5599777777777778,0.0006959021737219414,3000,968
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49499999999999994,0.0038496753109840028,0.5604814814814815,0.0008356921348841678,3000,979
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49310000000000004,0.004526219909225209,0.5598148148148149,0.0006175308148345596,3000,990
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4954666666666667,0.004606034688922323,0.5603407407407407,0.00020068469902435039,3000,1000
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4929333333333334,0.003183638728806327,0.5604074074074075,0.0014452229620895724,3000,1011
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4914666666666667,0.003940671121635112,0.560288888888889,0.0003142696805273199,3000,1021
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4950666666666666,0.004246043910381611,0.5607777777777778,0.0007452455612092187,3000,1032
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49313333333333337,0.0032262809686834405,0.5598814814814815,0.00043559082749594446,3000,1043
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4937333333333333,0.004823783669370832,0.5599481481481482,0.0012359942377818058,3000,1053
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49420000000000003,0.004925444142409899,0.5599925925925926,0.001164259715815653,3000,1064
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4928666666666666,0.004197088938247018,0.5604814814814815,0.000322711420900619,3000,1075
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.492,0.003906404996924913,0.5604074074074075,0.0017423633099839025,3000,1085
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49393333333333334,0.0033489633553616996,0.5606666666666668,0.0009544351743610275,3000,1096
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4933,0.0038609152628187216,0.5598666666666666,0.0006319347781108377,3000,1106
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4921333333333333,0.004094169295745132,0.5610370370370371,0.0012211218391107966,3000,1117
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4925333333333333,0.004161196409153929,0.5614888888888889,0.0015167650219092014,3000,1128
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4920333333333333,0.003086889840744072,0.5600222222222223,0.00048720247858981324,3000,1138
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49226666666666663,0.0014817407180595205,0.5610666666666667,0.0008790192814263972,3000,1149
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4932666666666667,0.00344705993887866,0.5600444444444445,0.0005299273962228141,3000,1160
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4930666666666667,0.005483510635431364,0.5619259259259258,0.00045373015795894546,3000,1170
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49383333333333335,0.005104464277037856,0.560762962962963,0.0004718698758113566,3000,1181
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49396666666666667,0.004413111776916091,0.5621407407407407,0.0016354441722674846,3000,1192
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4946333333333334,0.004224005471376947,0.5616,0.0011072525594699126,3000,1202
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49366666666666664,0.002145279054627198,0.5612296296296296,0.0009842100437157217,3000,1213
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4936666666666667,0.004461937795273357,0.5621407407407407,5.832598425192665e-05,3000,1223
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49256666666666665,0.004094169295745148,0.5601407407407407,0.0004815384581672814,3000,1234
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4941,0.0033025242870668853,0.5607111111111112,0.0010523733709735185,3000,1245
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49383333333333335,0.003493167935015756,0.5614148148148148,0.0008078490127708856,3000,1255
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49266666666666664,0.0032293790252754264,0.5614370370370371,0.0014673773063265392,3000,1266
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4926333333333333,0.0031584102892999047,0.5613481481481482,0.0009828711336156346,3000,1277
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4947,0.002475210428764919,0.5611777777777778,0.0016343030630998868,3000,1287
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49466666666666664,0.0037508517551202787,0.5614296296296296,0.000541399902655455,3000,1298
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49289999999999995,0.0038218669085496194,0.5608666666666666,0.001037248655657109,3000,1309
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4929666666666666,0.002951082663852174,0.5609185185185186,0.000881885994952453,3000,1319
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4940333333333333,0.0024635114955869216,0.5607703703703705,0.0013348550986645475,3000,1330
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49173333333333336,0.003021405118299904,0.5688888888888889,0.0005031587465997519,3000,1340
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4933,0.0035336477847497166,0.5756,0.0009637034190223652,3000,1351
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4915333333333333,0.0049995555358007,0.5787333333333332,0.0014994100348720161,3000,1362
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49266666666666664,0.003249957264676303,0.5795777777777777,0.0009034000704244026,3000,1372
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49443333333333334,0.005479862123164126,0.5815259259259259,0.00181482993190984,3000,1383
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4935333333333333,0.003412070078738461,0.5814148148148148,0.0014969195621619218,3000,1394
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49350000000000005,0.0021416504538945267,0.5826296296296296,0.0016293939223477507,3000,1404
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4940666666666667,0.0036745370078721594,0.5825777777777777,0.0014708134419666673,3000,1415
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49479999999999996,0.004390899680020031,0.5831925925925926,0.0011055167807580708,3000,1426
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49499999999999994,0.00566450939328965,0.5832518518518519,0.0005486484203597507,3000,1436
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4945333333333333,0.004665714188512727,0.5829925925925926,0.00027775308532226547,3000,1447
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4948666666666666,0.004230313883810003,0.5836888888888889,0.0014337495806738044,3000,1457
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4937,0.004121488404286322,0.5840962962962962,0.0005315814849780533,3000,1468
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49276666666666663,0.004008601862107153,0.5841555555555555,0.0013200573625146937,3000,1479
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49416666666666664,0.004348435223030099,0.584637037037037,0.0017034782459517445,3000,1489
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4950333333333334,0.004598792111945112,0.5859111111111112,0.0010928875935708323,3000,1500
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49479999999999996,0.005156226010045191,0.584925925925926,0.0011488886500942972,3000,1511
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4935666666666667,0.004343833432452114,0.5847185185185185,0.0009484374558618629,3000,1521
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49346666666666666,0.004128222646881133,0.5847407407407407,0.0010225978912494957,3000,1532
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4945666666666666,0.004852719741432499,0.5855481481481482,0.000672648064281269,3000,1543
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4932666666666667,0.004563867755411947,0.5853703703703704,0.0005709953286104211,3000,1553
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49433333333333335,0.004993551397107613,0.5856962962962963,0.0012168005450892345,3000,1564
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4934333333333334,0.003183638728806327,0.5852888888888889,0.0009285592184789399,3000,1574
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4948333333333334,0.004478342947514805,0.5857111111111112,0.001226859888163726,3000,1585
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49420000000000003,0.004043101120015023,0.5849259259259258,0.00111500552078701,3000,1596
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49343333333333333,0.0030269162892657257,0.5852296296296297,0.000885611241026903,3000,1606
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49513333333333337,0.004721816976075593,0.5851037037037036,0.0014171591978475704,3000,1617
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4953666666666667,0.005416230751690296,0.5859481481481482,0.0014224922583148728,3000,1628
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49510000000000004,0.005097057974949839,0.5865407407407407,0.0008035586146560493,3000,1638
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4963,0.004811098280711651,0.5860148148148148,0.00012872701627396774,3000,1649
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49523333333333336,0.005067763039273049,0.5860888888888889,0.0009258962958221957,3000,1659
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4946333333333333,0.005977922344389862,0.5864962962962963,0.0008245878548193,3000,1670
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49573333333333336,0.004302970550161336,0.5861111111111111,0.0005642285968160679,3000,1681
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49449999999999994,0.004846304433964767,0.586851851851852,0.0006755782972130463,3000,1691
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4946,0.003982461550347966,0.5856666666666667,0.001051904015399301,3000,1702
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4946,0.003536476589299949,0.5858962962962964,0.0008165637795271517,3000,1713
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49420000000000003,0.005062278801751892,0.5854518518518519,0.0015050349881317337,3000,1723
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4955333333333334,0.005140903509003936,0.5866962962962963,0.00043293745766524494,3000,1734
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49466666666666664,0.003564017707899641,0.5862222222222222,0.0008790192814263972,3000,1745
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49396666666666667,0.004741542177627696,0.5863185185185186,0.0007821745215534191,3000,1755
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4969333333333334,0.004089281382128461,0.5858222222222222,0.0013611904738767664,3000,1766
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49393333333333334,0.003120185179689748,0.5854074074074074,0.0008362828460684242,3000,1776
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49513333333333326,0.00443946943776942,0.5854962962962963,0.0008231892878108484,3000,1787
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49510000000000004,0.006086049621881199,0.5860148148148149,0.0006502505584401425,3000,1798
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4961333333333333,0.004568247901426615,0.5862666666666666,0.0003904202652771859,3000,1808
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4949333333333333,0.005406374837993438,0.587162962962963,0.0008165637795271517,3000,1819
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49520000000000003,0.004243426288586448,0.5866888888888889,0.0005031587465997764,3000,1830
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49666666666666665,0.005893122168162557,0.586488888888889,0.0014788495139038487,3000,1840
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49466666666666664,0.0050611812411289646,0.5867259259259259,0.0004475202212442319,3000,1851
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.496,0.005093132631298733,0.5862740740740741,0.0019881404205844004,3000,1862
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4949666666666667,0.005197649041206574,0.5857851851851853,0.0015938496331050905,3000,1872
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4970666666666667,0.004416886786967578,0.5860444444444445,0.0006104710452751463,3000,1883
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4942666666666667,0.005603768573221259,0.5869555555555556,0.0003624334762289032,3000,1893
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4956333333333333,0.00478423336480242,0.5861111111111111,0.0012380789579719367,3000,1904
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49676666666666663,0.005473775865179532,0.5864,0.0017152907107024732,3000,1915
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4967333333333334,0.00487259912389911,0.5866592592592593,0.00037376224626792394,3000,1925
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4957,0.0052006409861349474,0.5874370370370371,0.0009074603159178463,3000,1936
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4951999999999999,0.00417372735094184,0.5865111111111111,0.0014878382141349697,3000,1947
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49639999999999995,0.004692547282660025,0.5865185185185186,0.00031860463952009373,3000,1957
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4962,0.006011655346075673,0.5870666666666667,0.0004335706852344086,3000,1968
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49589999999999995,0.0036578682316343847,0.5862962962962963,0.0010350775137803218,3000,1979
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4956666666666667,0.004413111776916117,0.5867481481481481,0.0012014166306652323,3000,1989
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4953666666666667,0.004502098276236177,0.5867703703703704,0.001290845683602487,3000,2000
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49543333333333334,0.004401009985093044,0.5868222222222222,0.0012743755026721167,3000,2010
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49546666666666667,0.004451466674654037,0.5868222222222222,0.0013738294680954478,3000,2021
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49533333333333324,0.004497653709312076,0.5868,0.0012304771733250989,3000,2032
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4956666666666667,0.004473129652591018,0.5868000000000001,0.0012102443381502026,3000,2042
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.49533333333333335,0.00450949615318113,0.5867703703703704,0.0013156022681062897,3000,2053
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4953,0.0044654227123532095,0.5868666666666665,0.0013557376926817309,3000,2064
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4955,0.004489988864128695,0.5867851851851852,0.001238256218901751,3000,2074
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4950333333333334,0.004196294661828294,0.5869037037037037,0.001438029439688275,3000,2085
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4954,0.004304261454264435,0.5868296296296296,0.0013882912294338307,3000,2096
learnable_ste_8_gradient_estimate_20_3000_3,0.0,0.4955,0.004169732205629838,0.5867555555555556,0.001357315190642541,3000,2097
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.4431333333333334,0.0009104333522498469,0.4663481481481481,0.0003196362816354285,6000,0
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.4641,0.002196967607104535,0.5026592592592593,0.002570124868198872,6000,1
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5034333333333333,0.0017987650084309683,0.5788148148148148,0.00035478311155047,6000,11
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5116999999999999,0.0013928388277183968,0.5997333333333333,0.0009738980266203905,6000,22
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5162,0.002491318258807323,0.6098518518518518,0.0010071895189204684,6000,32
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5186999999999999,0.0013140268896284614,0.6156222222222222,0.0011830072581516316,6000,43
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5194666666666666,0.0013274871834493165,0.6207925925925926,0.0010722590027593952,6000,54
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5215666666666666,0.001604853748961438,0.6244740740740741,0.0013623186883049052,6000,64
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5227666666666667,0.0012498888839501778,0.6274666666666667,0.0018981472448055653,6000,75
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5222666666666667,0.000286744175568056,0.6290888888888889,0.0013687878750608812,6000,86
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5216,0.0016083117442419873,0.6315851851851851,0.0004202030993683801,6000,96
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5222333333333333,0.00023570226039548988,0.6320222222222222,0.0004727992117698629,6000,107
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5220666666666666,0.000956846672960486,0.6339703703703704,0.0006627870654301815,6000,118
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5213,0.001202774570177939,0.6338074074074074,0.0014984582840642856,6000,128
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5234333333333333,0.0024850665092821084,0.634925925925926,0.00027893585753726435,6000,139
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5235666666666666,0.0007717224601860324,0.6368296296296295,0.0006814009614266451,6000,150
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5247,0.0012328828005937977,0.6388296296296296,0.0009400697519578147,6000,160
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5248666666666667,0.00016996731711974077,0.6395407407407406,0.0009298583162719687,6000,171
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5261666666666667,0.0014659088951530605,0.6411555555555556,0.00022734828523291868,6000,181
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5257333333333334,0.0029169999809545793,0.639325925925926,0.001106856050035723,6000,192
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265666666666667,0.0003681787005729117,0.6413407407407408,0.0016544573372960947,6000,203
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5247333333333334,0.0020154955277108012,0.6411481481481481,0.0025026953919655764,6000,213
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5227333333333334,0.0014613540144522254,0.640437037037037,0.001409705725744262,6000,224
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252333333333333,0.0011145502331533328,0.6428518518518519,0.0014015081040459221,6000,235
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5235333333333334,0.003287687468250125,0.642762962962963,0.0021395998497725738,6000,245
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5247999999999999,0.0017378147196982726,0.6435851851851851,0.0019668305713941535,6000,256
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5227,0.0024535688292770634,0.6425851851851851,0.001968838167838704,6000,267
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252666666666667,0.0026737406173540953,0.645511111111111,0.0010281630909363558,6000,277
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5244333333333333,0.00075424723326562,0.644962962962963,0.0014544194982251952,6000,288
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5227666666666666,0.0028452689777164445,0.6436888888888889,0.000579768649758513,6000,299
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5250333333333334,0.0027207025236548918,0.6452666666666667,0.0007182511912016049,6000,309
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5254666666666666,0.0017594190960528735,0.6462740740740741,0.00031234323914531046,6000,320
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5219666666666667,0.002206555888458033,0.6467703703703704,0.0008051957476563997,6000,330
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5239333333333334,0.0011440668201153428,0.6459407407407407,0.0004046370454443365,6000,341
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5222666666666668,0.0016977108770995805,0.6476222222222222,0.0015127442155660228,6000,352
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5245666666666667,0.0006018490028422446,0.6462074074074073,0.000701868953177757,6000,362
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5241,0.001551343503762697,0.6477333333333334,0.000891293045064915,6000,373
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5263666666666666,0.0008178562764256824,0.6479037037037038,0.0008607267162751155,6000,384
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5239666666666666,0.002040152499746544,0.6474444444444445,0.001511220039646942,6000,394
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5233333333333334,0.0023697163449568287,0.6466074074074074,0.0009268439893106589,6000,405
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5234333333333333,0.0035188381921057938,0.6475037037037037,0.002033653756038954,6000,416
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5247333333333334,0.001108552609887742,0.6479185185185184,0.0004046370454443704,6000,426
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5246666666666666,0.0005436502143433264,0.647762962962963,0.0014474991441416727,6000,437
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5238666666666667,0.0024444949489732045,0.6477037037037037,0.0011704641312653987,6000,448
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5242666666666667,0.0003681787005729117,0.6497851851851851,0.001333868205474113,6000,458
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5239666666666667,0.002776488589727851,0.6494666666666666,0.000711805216802113,6000,469
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5257333333333333,0.0026637484032009232,0.6489407407407407,0.0015065654214134199,6000,480
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5243,0.0013638181696986145,0.6491333333333333,0.0011068064763686942,6000,490
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5254666666666666,0.002212590236703463,0.6510592592592591,0.0009907113183585598,6000,501
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5261333333333332,0.002485066509282073,0.6502222222222223,0.0013821912584360972,6000,511
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.526,0.00043204937989384397,0.6501111111111112,0.0011008414290222784,6000,522
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5263666666666666,0.0017987650084309492,0.6504962962962964,0.0004252651879824663,6000,533
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5263333333333332,0.0023328570942563413,0.6522444444444444,0.0017047018010351845,6000,543
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5254333333333333,0.0005906681715556844,0.6508444444444444,0.00014851805670935153,6000,554
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5277333333333334,0.0027824849006278765,0.6522592592592592,0.0016546563139053251,6000,565
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5237999999999999,0.0021118712081942825,0.6504592592592592,0.0018498656014652025,6000,575
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5278666666666667,0.0010143416036468554,0.6524814814814816,0.0009567319775242633,6000,586
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265,0.002765260686927494,0.6519185185185186,0.0021945936814389763,6000,597
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270333333333334,0.0016357125528513737,0.6518888888888889,0.0017614060975054283,6000,607
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273333333333333,0.003225247621845858,0.6525703703703704,0.001760502484698127,6000,618
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252,0.00196129209111411,0.6522518518518519,0.0010737930666886442,6000,629
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5260333333333334,0.002688659310676786,0.6515407407407409,0.0022322981447061695,6000,639
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5258,0.003307567081708244,0.6523925925925926,0.001335101707977622,6000,650
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5242999999999999,0.001235583532856726,0.6510518518518519,0.002146589472834369,6000,660
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5257666666666667,0.0013474255287605056,0.6520222222222222,0.0015841810596108244,6000,671
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5264000000000001,0.003394112549695473,0.6513111111111111,0.0013491652654809437,6000,682
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265666666666667,0.0028592928418676466,0.6531777777777777,0.0013579214326624042,6000,692
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265,0.003608323710533712,0.6534888888888889,0.0014619452625242889,6000,703
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252,0.0017107503227141677,0.6513555555555555,0.0024424908017989288,6000,714
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5239666666666668,0.0006798692684790501,0.6526962962962962,0.0004046370454443704,6000,724
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5248666666666667,0.0026029897340472752,0.6532,0.0013393690548241988,6000,735
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5277333333333333,0.00012472191289250042,0.6537333333333333,0.000959595250752908,6000,746
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286666666666666,0.0011813363431112643,0.6536074074074074,0.0011595846188787353,6000,756
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252,0.0023280893453645783,0.6525185185185185,0.0021891113504801775,6000,767
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5268333333333334,0.001322455628325117,0.6537851851851851,0.0011739747592064054,6000,778
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5261666666666666,0.0003681787005729151,0.6534888888888889,0.002197866530058342,6000,788
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5252333333333333,0.0017152907107024732,0.6525481481481482,0.0011700421480690206,6000,799
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270333333333334,0.002217105219775417,0.6539111111111112,0.002435606920247794,6000,809
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5272333333333333,0.0016819301082057103,0.6543703703703704,0.0009227501092172135,6000,820
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5257666666666666,0.0006548960901462583,0.6548370370370371,0.0013937347562017397,6000,831
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271,0.0019442222095223838,0.6541185185185184,0.0013428467192443973,6000,841
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270666666666667,0.0007845734863959913,0.6541703703703704,0.00018264930379163926,6000,852
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5276666666666666,0.002099735433069792,0.6544222222222222,0.00036424565490799775,6000,863
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5274,0.0008640987597877223,0.6531851851851852,0.0014633332864628823,6000,873
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5279333333333334,0.0035490217744549527,0.6547185185185184,0.001880402140103222,6000,884
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270333333333334,0.0033209770985191582,0.6539259259259259,0.0010496063668714787,6000,895
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.527,0.0031538336460039842,0.6552296296296296,0.0001361835282285046,6000,905
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5275,0.0014719601443880011,0.6546444444444445,0.0010754269895611142,6000,916
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.527,0.0019949937343259885,0.6525481481481482,0.0005555061706445309,6000,927
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5248666666666667,0.003489348872720496,0.6549925925925927,0.00028707885000110885,6000,937
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265333333333333,0.0027860764925289215,0.6559259259259259,0.0017056993143258609,6000,948
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5256333333333333,0.0019482185594936338,0.6541407407407408,0.001129817834959294,6000,959
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273666666666667,0.0021669230617526567,0.6559333333333334,0.002423207410928478,6000,969
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5291666666666667,0.0020434176165325495,0.654637037037037,0.001065637363458046,6000,980
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5279666666666666,0.002288133640230711,0.6557185185185185,0.0002361092955631023,6000,990
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5272333333333333,0.0021296843793284417,0.6550370370370371,0.00032271142090062495,6000,1001
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5284333333333333,0.0015627610892974802,0.6547999999999999,0.0009253627917181236,6000,1012
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5274333333333333,0.0027740864362084455,0.6555925925925926,0.0013818736410921393,6000,1022
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271333333333333,0.002449943310001735,0.6560074074074075,0.00039972555742906355,6000,1033
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5284333333333334,0.0022065558884580335,0.6568296296296297,0.0010602171271267586,6000,1044
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286,0.003550586805961332,0.6561185185185185,0.0012341283168017646,6000,1054
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5253333333333333,0.000997775303139697,0.6540814814814815,0.00135249604133915,6000,1065
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282333333333333,0.0030684777260973376,0.6560444444444445,0.0013778972469111084,6000,1076
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5290666666666667,0.0020949675149960966,0.6551481481481481,0.0014642329227708775,6000,1086
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5276666666666666,0.0026398653164297634,0.6552222222222223,0.0017583194370757566,6000,1097
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5268,0.0020928449536456325,0.6556148148148148,0.0004298849815865881,6000,1108
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5289333333333334,0.0021638443156156654,0.6558814814814814,0.001956256888828587,6000,1118
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5292333333333333,0.0021013223349966048,0.655325925925926,0.0016153923533985095,6000,1129
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5284333333333334,0.0022691163233489907,0.6567777777777778,0.0014788495139038869,6000,1139
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5267,0.0024535688292770634,0.6556222222222222,0.0016701691592698265,6000,1150
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271666666666667,0.003388542787426795,0.6567481481481482,0.0011185430460886668,6000,1161
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286666666666666,0.00262339898266012,0.6556222222222222,0.0004012326685614971,6000,1171
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5289666666666667,0.0012710450643291676,0.6563703703703704,0.0015496537070574731,6000,1182
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5278666666666667,0.002524986248587415,0.6562888888888888,0.0007385894687119342,6000,1193
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5283666666666665,0.00279801516952446,0.6554296296296296,0.0001940118644993748,6000,1203
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282333333333334,0.0024931015935086846,0.6557481481481481,0.0013016397804192295,6000,1214
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5277999999999999,0.0029631064780057752,0.6559185185185185,0.0014529474324374543,6000,1225
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5281333333333333,0.00196185852927492,0.655962962962963,0.0028386708379451835,6000,1235
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287000000000001,0.0016309506430300178,0.6568518518518518,0.0012242183475239673,6000,1246
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5285666666666667,0.0038273866918419777,0.6559037037037037,0.0016111068539747947,6000,1257
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5292333333333333,0.0005312459150170062,0.6561111111111111,0.0018864035937514868,6000,1267
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271,0.003182242395963343,0.6563703703703704,0.0014801104767278776,6000,1278
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5285,0.0008286535263104016,0.6556222222222222,0.0011336963833901961,6000,1289
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.528,0.003047403266170497,0.655637037037037,0.0017513153982485733,6000,1299
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5297999999999999,0.002070426687102584,0.6560296296296296,0.00107990753046195,6000,1310
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5278333333333333,0.0026284765338288303,0.6560888888888888,0.002078698548207754,6000,1320
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5295666666666666,0.002245489305746551,0.6571333333333333,0.001571767373022214,6000,1331
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5289,0.0029473151624260464,0.6560296296296296,0.0010619236111085856,6000,1342
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5275666666666666,0.0016819301082057155,0.6558962962962963,0.001535996970733213,6000,1352
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270666666666667,0.0014383632673594074,0.6562592592592593,0.0012458105376611528,6000,1363
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287999999999999,0.0017907168024750965,0.6563407407407408,0.0003960019675444267,6000,1374
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5292333333333334,0.002215601247717867,0.6564148148148149,0.0011727121438319125,6000,1384
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287333333333333,0.0026284765338288303,0.6574296296296297,0.0006804339775505291,6000,1395
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5269666666666667,0.001126449683247733,0.6556222222222222,0.0019339717975141973,6000,1406
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282,0.001358921140709306,0.6573851851851852,0.0008245878548193,6000,1416
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286666666666666,0.002098147330914159,0.6566666666666667,0.001230477173325077,6000,1427
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265333333333334,0.002663748403200935,0.6562666666666667,0.0013562232721001364,6000,1438
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5268333333333334,0.0032724438710066174,0.6575037037037036,0.0008645431407684051,6000,1448
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287666666666667,0.0017518244457961373,0.6572962962962963,0.0010827998053108876,6000,1459
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5272666666666667,0.0011469767022723142,0.6565851851851853,0.0018569707030656054,6000,1469
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5296666666666666,0.0017133463034528528,0.6567777777777778,0.0014382202078454978,6000,1480
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5296333333333333,0.0017461067804945228,0.6583185185185184,0.0015505032591558914,6000,1491
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286333333333334,0.0012229290885229463,0.6573851851851852,0.002222839420462731,6000,1501
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5268333333333334,0.0018571184369578666,0.6552962962962963,0.0014208712719552437,6000,1512
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5297999999999999,0.002438578821089607,0.6572370370370372,0.0008388377876676616,6000,1523
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5260333333333334,0.003555590277608208,0.6556518518518518,0.0018489755440281668,6000,1533
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5265666666666667,0.0040762182909598555,0.6556962962962963,0.0019251280398512893,6000,1544
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280666666666667,0.004305293898859333,0.6577037037037038,0.0011302548360935993,6000,1555
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.527,0.001870828693386992,0.655837037037037,0.0005087977706984611,6000,1565
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273,0.0017454703282114693,0.6571703703703703,0.0016396660638975946,6000,1576
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5283,0.004373404470966143,0.6571777777777777,0.0006358300365592477,6000,1587
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5272,0.0021954498400100107,0.6564518518518518,0.0015251346384155557,6000,1597
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5270666666666667,0.0021249836600678905,0.6566740740740741,0.0016562472662192305,6000,1608
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5266666666666667,0.0032065904356843433,0.6569629629629629,0.0034152566597733503,6000,1618
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5284,0.002616613587572074,0.656962962962963,0.0005009729901899404,6000,1629
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5275666666666666,0.0028158282775923903,0.6572592592592592,0.0006379837925966103,6000,1640
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5263333333333334,0.0014659088951530608,0.6570444444444444,0.0030663982705952404,6000,1650
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280666666666667,0.0035112517552703467,0.6582592592592592,0.0010299759609378027,6000,1661
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5279666666666666,0.0013199326582148817,0.6566296296296296,0.002038666015335773,6000,1672
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271666666666667,0.00276325090347505,0.657511111111111,0.0012302095910291721,6000,1682
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5281333333333333,0.0022095751225568697,0.6565037037037037,0.001165955103404501,6000,1693
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5286,0.0014899664425751264,0.6565111111111112,0.00047140452079103207,6000,1704
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282666666666668,0.0015755069730795448,0.6567703703703703,0.00037376224626792394,6000,1714
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273,0.0032893768406797377,0.6571185185185184,0.0006175308148345597,6000,1725
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5271666666666667,0.0033865748019036757,0.6560888888888888,0.0011119996447286184,6000,1736
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273,0.0018457157599876522,0.6574888888888889,0.0005299273962227723,6000,1746
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.528,0.002006655592439007,0.6562148148148147,0.00035105172180958683,6000,1757
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5279999999999999,0.0003559026084010357,0.656148148148148,0.0015938496331051205,6000,1768
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5274666666666668,0.002940899333348338,0.657237037037037,0.0004034147793834351,6000,1778
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5285000000000001,0.00043204937989386116,0.657525925925926,0.0021319697288081627,6000,1789
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5268666666666667,0.0029169999809545784,0.6566592592592593,0.0003170508823560177,6000,1799
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5274333333333333,0.0017969109295924574,0.6573925925925925,0.001179430473333067,6000,1810
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280999999999999,0.00319687347262917,0.6565629629629629,0.001396330680390076,6000,1821
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282,0.001845715759987602,0.6576962962962963,0.0017188696959194,6000,1831
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282333333333334,0.0008956685895029483,0.6568074074074074,0.00017900808849768477,6000,1842
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5291666666666667,0.0013695092389449483,0.6573629629629629,0.0013309031350954375,6000,1853
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5269,0.0005099019513592731,0.6572814814814816,0.000740222040613555,6000,1863
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5273333333333333,0.0031594654962860944,0.6567481481481482,0.00018174583920571623,6000,1874
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5275333333333333,0.001554205763583312,0.6562592592592592,0.0013323864950872501,6000,1885
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5275,0.0028577380332470434,0.6568444444444445,0.0006987348944162557,6000,1895
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5296333333333333,0.001837268503936114,0.6577481481481482,0.0018773357650564242,6000,1906
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5272666666666667,0.0034266926069057057,0.6565333333333333,0.0008450290374147327,6000,1917
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280333333333334,0.0018696404883173372,0.6570518518518518,0.0014141359627921216,6000,1927
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5279666666666667,0.0019154343864745019,0.6574222222222222,0.0013304907971560375,6000,1938
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287666666666667,0.0008730533902472558,0.6579555555555555,0.0019510891756127917,6000,1948
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5293,0.002039607805437129,0.6576814814814814,0.0006535331851885004,6000,1959
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5291,0.0010230672835481649,0.6582074074074074,0.0014845523728044833,6000,1970
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5292333333333333,0.0005734883511362023,0.657762962962963,0.0005328186817290188,6000,1980
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5282333333333333,0.000286744175568056,0.6572,0.001496992870497686,6000,1991
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5290333333333334,0.001677961726487092,0.6587555555555555,0.0014029950326812815,6000,2002
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5281666666666667,0.0012684198393627085,0.657962962962963,0.001001288607331322,6000,2012
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5292666666666667,0.0016048537489614097,0.6576592592592593,0.0012791887003638447,6000,2023
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287999999999999,0.0027471197037381902,0.6575407407407408,0.001283556444717758,6000,2034
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5283666666666665,0.001189771219838341,0.6580296296296296,0.0005334362040707675,6000,2044
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5274666666666666,0.0015107025591499696,0.6576222222222222,0.0017135624576584,6000,2055
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5283,0.0018672618098881566,0.6576962962962963,0.0008950404424884852,6000,2066
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280666666666666,0.0008259674462242192,0.6578518518518518,0.0010888636933341176,6000,2076
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5280666666666667,0.0011813363431113165,0.6579999999999999,0.00021773242158074828,6000,2087
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5291333333333333,0.0010274023338281396,0.6578592592592593,0.0005075020187543564,6000,2098
learnable_ste_8_gradient_estimate_20_6000_1,0.0,0.5287333333333333,0.001203698005684524,0.6585851851851853,0.0019924411342685396,6000,2099
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.4445333333333334,0.0013474255287605034,0.46677037037037034,0.002284773959037458,6000,0
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.4650666666666667,0.002623398982660139,0.5040518518518519,0.0011593006737366427,6000,1
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5043,0.0014764823060233578,0.5797481481481482,0.0013171028604973506,6000,11
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5100333333333333,0.0027108834148463433,0.6006444444444444,0.0011650606229480233,6000,22
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5154333333333333,0.002176133165859929,0.6101777777777778,0.0016221714857616214,6000,32
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5191333333333333,0.0012657891697365172,0.6154296296296297,0.0011621370032255981,6000,43
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5189333333333334,0.0003299831645537344,0.6207777777777778,0.00039544734266780705,6000,54
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5205,0.0022905603390145726,0.6236888888888888,0.0017774999782951806,6000,64
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5219999999999999,0.0006377042156569484,0.6265333333333333,0.000571187485886142,6000,75
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5236,0.0017454703282114693,0.6297851851851851,0.0010021102562624725,6000,86
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5226666666666667,0.0010143416036468554,0.6314000000000001,0.0008790192814263579,6000,96
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5246666666666666,0.0016213848676020508,0.6318592592592592,0.0004781078389068148,6000,107
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5233,0.0009092121131323798,0.6336518518518518,0.0015045974355530293,6000,118
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5253000000000001,0.002475210428764919,0.634437037037037,0.0007802781678378548,6000,128
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5238666666666667,0.001596524001977078,0.6351925925925926,0.0015010924234199737,6000,139
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5255666666666666,0.001312334645668627,0.6365259259259259,0.0012678140785316182,6000,150
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5236333333333333,0.0021171259344266967,0.6383703703703704,0.00226712655707371,6000,160
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5237,0.0016753109164172073,0.6389407407407407,0.001554108674543307,6000,171
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5251333333333333,0.0022895899681432386,0.6394444444444444,0.0014780701465169621,6000,181
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5244666666666667,0.0016131404843416756,0.6382814814814814,0.0010065355704570878,6000,192
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5249666666666667,0.0027329267990359404,0.6402962962962963,0.0004430843386293009,6000,203
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5237333333333333,0.0010208928554075616,0.641037037037037,0.0008398183878399988,6000,213
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5216333333333334,0.0027010286106510734,0.6403037037037037,0.0008645431407684051,6000,224
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5217333333333333,0.0027047283700134595,0.6417259259259259,0.0013059324383778948,6000,235
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5245666666666666,0.0011728408057172862,0.6422148148148148,0.0003357116798111005,6000,245
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5235,0.0018402898322456413,0.6428148148148148,0.00033669090895889616,6000,256
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5229333333333334,0.0027353650985238315,0.6423407407407408,0.001263522196161186,6000,267
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5238333333333335,0.0024931015935086846,0.6448074074074074,0.0003434673516850295,6000,277
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5233333333333333,0.0013767917618708965,0.6437481481481481,0.0003763954375085016,6000,288
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5256666666666666,0.002740235188608631,0.6450074074074074,4.566232594794133e-05,6000,299
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5237333333333334,0.002209575122556855,0.6445111111111111,0.0007674445865439522,6000,309
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5260666666666667,0.0018445113776342338,0.6455407407407407,0.0005721473042171213,6000,320
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5264,0.003313608305156175,0.6451037037037036,0.0010021102562624722,6000,330
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5251666666666667,0.0015839472494022116,0.6447851851851851,0.001776326568178717,6000,341
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5269666666666667,0.0024689178916187954,0.6458666666666666,0.0010824450299199294,6000,352
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.527,0.0017281975195754275,0.6452962962962963,0.0014248047540296879,6000,362
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5250333333333334,0.0006798692684790138,0.6467407407407407,0.0007079404623389967,6000,373
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5276666666666667,0.0011469767022723614,0.6471333333333333,0.00024944382578490196,6000,384
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278333333333334,0.0015520595635763411,0.6475703703703704,0.0018587427348032571,6000,394
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5264666666666667,0.001049867716534896,0.6465481481481481,0.0013965664342280827,6000,405
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5272666666666667,0.0027740864362084455,0.647148148148148,0.0008514975108442435,6000,416
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5270333333333334,0.001657977348726092,0.6472888888888888,0.001089115622652668,6000,426
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278333333333333,0.001211977264179861,0.6477407407407406,0.0010187272513386713,6000,437
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5258333333333334,0.0005185449728701301,0.6480814814814815,0.001775028738730595,6000,448
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5264666666666667,0.0012472191289246482,0.6477037037037037,0.0007222127254836453,6000,458
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5258333333333333,0.00189267594221043,0.6481851851851852,0.0005003154012079529,6000,469
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5286666666666667,0.0012657891697364987,0.647437037037037,0.0008283720627522583,6000,480
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5288,0.0013140268896284614,0.6496074074074074,0.0018794389613200706,6000,490
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5270666666666667,0.003039005685344426,0.6502296296296297,0.0007002253213686876,6000,501
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5290333333333334,0.001488474237451097,0.6484814814814815,0.0010073529397039984,6000,511
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5266000000000001,0.003556215216584407,0.6484074074074074,0.0005563944283915243,6000,522
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5268999999999999,0.001961292091114095,0.6491407407407408,0.001434017446081232,6000,533
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5266333333333333,0.0022543784558548175,0.6504074074074073,0.0011375134723874334,6000,543
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5254333333333333,0.0009463379711052118,0.6484666666666666,0.00033896477595990866,6000,554
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5274666666666668,0.0012256517540566842,0.6494,0.0009258962958222081,6000,565
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5258,0.000711805216802061,0.6496,0.0004101590577750604,6000,575
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5270666666666667,0.0013572848714334775,0.6512074074074073,0.0014412309934240626,6000,586
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5263666666666666,0.0021638443156156654,0.6502074074074075,0.001252136719724872,6000,597
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5279666666666667,0.001759419096052881,0.6498370370370371,0.00104078687125916,6000,607
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5284333333333333,0.001239175353029401,0.6505333333333333,0.0007452455612092187,6000,618
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278666666666667,0.000492160768674435,0.6502888888888889,0.0005656854249492804,6000,629
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5285666666666667,0.0017820088539498126,0.6489777777777778,0.0020158221882523035,6000,639
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278999999999999,0.001430617582258306,0.6507111111111111,0.0005848569168341451,6000,650
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5273,0.0015121728296285152,0.6498074074074074,0.0016324218503174215,6000,660
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5262666666666668,0.0008379870059984317,0.6507259259259258,0.00049101669390151,6000,671
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278666666666667,0.001405544576153849,0.6498518518518518,0.00022974907287810114,6000,682
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5286666666666667,0.0015173075568988253,0.6503259259259259,0.0008541996631185783,6000,692
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5285333333333334,0.0014267289706022112,0.6506592592592594,0.0009577637419841904,6000,703
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5284333333333333,0.0005792715732327441,0.6500370370370371,0.001908554132104077,6000,714
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5269666666666666,0.001329995822883989,0.6501703703703704,0.0003997255574291294,6000,724
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5276333333333333,0.0012498888839501728,0.6509555555555555,0.001400881556664401,6000,735
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5272333333333333,0.004876018412142791,0.6517333333333334,0.0014139807508541337,6000,746
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5294,0.0013928388277184471,0.6504,0.0017758322688006087,6000,756
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5284666666666666,0.0015584892970081448,0.6510074074074074,0.0006809176411426136,6000,767
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5287000000000001,0.0014719601443880011,0.6508962962962963,0.0005084741422734702,6000,778
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.528,0.003159113799786242,0.6517407407407407,0.0015453989412178002,6000,788
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5278999999999999,0.0027652606869275234,0.6505481481481481,0.0012696304939709222,6000,799
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5285333333333333,0.001968643074697798,0.6505185185185185,0.0014714102116588571,6000,809
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5290333333333334,0.0023041026211713797,0.6509407407407407,0.0005184126876125129,6000,820
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5292666666666667,0.001755625877635154,0.6513185185185185,0.000977497153894125,6000,831
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5275333333333334,0.0020434176165325495,0.6522222222222221,0.0011582589460082896,6000,841
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5277,0.0014165686240583677,0.6500666666666667,0.001063111358850452,6000,852
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5281,0.001529705854077805,0.6505333333333333,0.00014171204792378178,6000,863
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5280333333333332,0.0008219218670625297,0.6521925925925925,0.00225970851635232,6000,873
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5279333333333334,0.0010873004286866869,0.6517037037037037,0.0008811390558051838,6000,884
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5273333333333333,0.0019482185594936858,0.6507111111111111,0.001407680285437096,6000,895
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5282,0.0023846732830026638,0.6518518518518518,0.0016293939223477219,6000,905
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5277,0.0017682382946499937,0.6517037037037037,0.001097296840719463,6000,916
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5265666666666666,0.0008956685895029993,0.6498148148148148,0.0008605354507530239,6000,927
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5287000000000001,0.00242624538467707,0.6517851851851852,0.0014589396153019355,6000,937
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5283,0.0018184242262647597,0.6518222222222222,0.0011173160079979295,6000,948
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5292666666666667,0.001811690432226806,0.6511407407407407,0.0010756310554053971,6000,959
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5266666666666667,0.0032836294282732824,0.6518592592592592,0.00031860463952009373,6000,969
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5276333333333333,0.0019482185594936338,0.6521185185185184,0.00036843941082804804,6000,980
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5271,0.0022105806175452295,0.6517333333333334,0.0006935327348590162,6000,990
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5262666666666665,0.0030684777260973376,0.6516814814814814,0.0007992451857477804,6000,1001
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5324,0.0023151673805580303,0.6605333333333333,0.0014627332215295232,6000,1012
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5334666666666666,0.00047842333648022493,0.6681555555555555,0.0013426832664145032,6000,1022
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5344333333333333,0.001869640488317388,0.671148148148148,0.0010461504323104214,6000,1033
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5348333333333334,0.0007318166133366433,0.6758222222222222,0.0012030140474466237,6000,1044
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5346333333333333,0.0025824191930995336,0.6762074074074075,0.0010187272513386871,6000,1054
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5356333333333333,0.00040276819911982676,0.6780518518518518,0.0008179736748726342,6000,1065
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5335000000000001,0.0009899494936611959,0.6770814814814815,0.001959787788405429,6000,1076
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5337666666666667,0.000817856276425699,0.6799259259259259,0.0018344964510952052,6000,1086
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5337999999999999,0.0010614455552060316,0.6811185185185185,0.0006909963780751837,6000,1097
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5378333333333334,0.0017172329163188292,0.6826074074074073,0.0014356235889546997,6000,1108
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5363666666666668,0.0009741092797468106,0.6823703703703704,0.0005924999927650776,6000,1118
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5355666666666666,0.0024931015935086846,0.681725925925926,0.0014714102116588571,6000,1129
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5356,0.0019252705437591683,0.6824444444444445,0.0005409943596003018,6000,1139
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5361666666666668,0.001811690432226865,0.6829481481481481,0.0011442946084342335,6000,1150
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5358333333333333,0.0015860503004493894,0.6828444444444445,0.0008654312181887174,6000,1161
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5355,0.0011045361017187419,0.6837481481481481,0.0008245878548193074,6000,1171
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5362,0.002083266665599976,0.6851481481481482,0.00025032215183283925,6000,1182
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5358999999999999,0.0012961481396815664,0.6851703703703703,0.001166519685038768,6000,1193
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5373666666666667,0.0010964589468932505,0.6867925925925925,0.0002580926131879225,6000,1203
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5369333333333333,0.0014337208778404174,0.6861111111111112,0.0010115383712658973,6000,1214
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5356666666666666,0.0004921607686744401,0.6865851851851851,0.00040585563057192074,6000,1225
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5366,0.00032659863237109976,0.686651851851852,0.00032977524873410214,6000,1235
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5357,0.0013063945294843537,0.687474074074074,0.001896440966703697,6000,1246
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5360333333333333,0.0012814921857827,0.6877333333333334,0.0015473859544990827,6000,1257
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.537,0.001023067283548212,0.6874518518518519,0.0010756310554054206,6000,1267
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5375,0.0009201449161228206,0.6886148148148147,0.0011912345615038675,6000,1278
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5358,0.00016329931618557254,0.6861185185185185,0.0002450049690154441,6000,1289
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5383666666666667,0.0008259674462242713,0.6882962962962963,0.0012359942377818526,6000,1299
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5354333333333333,0.0017249798710580718,0.6893481481481482,0.0009680209046706075,6000,1310
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5366666666666666,0.0018838494867926383,0.6898074074074074,0.001032370452751638,6000,1320
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5382333333333333,0.0010780641085863859,0.6896592592592593,0.0009978302936494634,6000,1331
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5378999999999999,0.0014306175822583085,0.6886666666666666,0.0011885600098940844,6000,1342
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5381333333333332,0.0008013876853447179,0.6891185185185186,0.0007802781678378162,6000,1352
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5366,0.0021924111536540144,0.6890740740740741,0.000772006808928252,6000,1363
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5377666666666666,0.0014839886193034457,0.6891407407407408,0.001191787167639111,6000,1374
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5366999999999998,0.0008164965809277268,0.689562962962963,0.0004996569467863891,6000,1384
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5375,0.0009416297927883556,0.6891185185185185,0.0006552939423584116,6000,1395
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5355,0.0016990193249832857,0.6907037037037037,0.0009465263908126209,6000,1406
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5378,0.0011224972160321974,0.690451851851852,0.0008906156068260474,6000,1416
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5383333333333333,4.7140452079097985e-05,0.6902370370370371,0.0007134990769332535,6000,1427
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5372666666666667,0.0007586537784494021,0.6901703703703704,0.0016748277556136845,6000,1438
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5380333333333334,0.001114550233153347,0.6914666666666666,0.001878533707147357,6000,1448
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5385,0.000979795897113254,0.6900444444444446,0.000914627361211406,6000,1459
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376666666666666,0.0011440668201153428,0.6905185185185184,0.00010631629699558693,6000,1469
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5393,0.000927361849549552,0.6910814814814814,0.00036843941082801747,6000,1480
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5365333333333333,0.0024850665092821245,0.691525925925926,0.0017548834469013762,6000,1491
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5380666666666667,0.0009741092797468587,0.6907333333333333,0.0013430510073077421,6000,1501
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5364000000000001,0.0011224972160321974,0.6928962962962962,0.0022774134005450622,6000,1512
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367666666666667,0.0015084944665313446,0.6910296296296297,0.001008985691771851,6000,1523
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5363666666666667,0.0013816254517375116,0.6915185185185185,0.0017528186197820327,6000,1533
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5368333333333334,0.0013474255287605056,0.6914814814814815,0.000580714285111702,6000,1544
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367666666666667,0.0011841546445554468,0.6897851851851852,0.0021693209446202624,6000,1555
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376,0.00029439202887761274,0.6914370370370371,0.00044972175516032537,6000,1565
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5377,0.0005715476066493906,0.6911777777777778,0.0016229830788009084,6000,1576
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5375333333333333,0.0005792715732327441,0.6912296296296296,0.0014798880319489257,6000,1587
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5378999999999999,0.0015121728296284714,0.6908074074074073,0.0006207212937818321,6000,1597
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5386000000000001,0.003024345659256984,0.6927777777777777,0.0007452455612092187,6000,1608
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5351,0.0013366625103842693,0.6898888888888889,0.0005230489909306419,6000,1618
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5369666666666667,0.0014267289706022112,0.6916222222222222,0.0004266820984863881,6000,1629
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5361666666666667,0.001407914138796175,0.6928518518518518,0.00031286980862139816,6000,1640
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5368999999999999,0.002174089847882699,0.6922518518518519,0.001009638053278618,6000,1650
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5383,0.0005656854249492281,0.6900222222222222,0.0016053408801758365,6000,1661
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5379333333333334,0.0025849994627122064,0.6922296296296296,0.0015604508511038208,6000,1672
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5379666666666667,0.002106075866524169,0.691237037037037,0.0003781407116474082,6000,1682
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5369,0.0018184242262648084,0.691874074074074,0.0004903457529907133,6000,1693
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5373666666666667,0.0034567164895155907,0.6908814814814814,0.0006275783579252059,6000,1704
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5393666666666667,0.004694914506380505,0.6919111111111111,0.0016680981506881475,6000,1714
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5389666666666667,0.00130979218029256,0.6909851851851853,0.0008074413856255461,6000,1725
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5372333333333333,0.0005436502143433264,0.6923185185185186,0.0005444318466670666,6000,1736
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367333333333334,0.0010338708279514128,0.6917555555555555,0.0014569826196319008,6000,1746
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5388666666666667,0.001108552609887742,0.6917777777777777,0.0004664902664839862,6000,1757
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367999999999999,0.001687206764645838,0.6902962962962963,0.001532348941482857,6000,1768
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376666666666666,0.0029408993333483627,0.6916444444444445,0.0007931808132255607,6000,1778
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5377666666666667,0.0013072447700751646,0.6914074074074074,0.0027099167577656737,6000,1789
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5389,0.0014165686240584147,0.6911037037037037,0.0018864326804546895,6000,1799
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5368333333333334,0.002574662868976996,0.692525925925926,0.002043263212164258,6000,1810
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5384,0.0028855964143772277,0.6918222222222222,0.0014401645996461867,6000,1821
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5388666666666667,0.0017152907107024747,0.6925333333333333,0.002155975522281014,6000,1831
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5365333333333333,0.0008806563209082005,0.6917037037037037,0.001409472169637314,6000,1842
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5360333333333333,0.0026233989826601354,0.6922222222222224,0.0002745741184126008,6000,1853
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376333333333334,0.003328997179665703,0.6914148148148148,0.002044793314302631,6000,1863
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5377,0.001870828693386992,0.6913185185185186,0.0014670407304506275,6000,1874
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5364,0.001186029791643773,0.6921851851851852,0.0015877445590007275,6000,1885
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5386666666666667,0.0009428090415820641,0.6921555555555555,0.0022470465297799126,6000,1895
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5378999999999999,0.0003741657386774024,0.6916518518518519,0.0007621354735935602,6000,1906
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367666666666667,0.0013960261060914421,0.6920888888888889,0.0009864931445680886,6000,1917
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5360666666666666,0.002015495527710763,0.6925185185185185,0.000849174536647179,6000,1927
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5366333333333333,0.0031094837013383807,0.691,0.0015009462036238627,6000,1938
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5387333333333334,0.0024308206204672646,0.6924370370370371,0.0009888819530898497,6000,1948
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5385333333333334,0.0015195028426721682,0.6918666666666667,0.0011179051543652517,6000,1959
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5381333333333332,0.0011897712198383232,0.6930740740740741,0.0006212514472966502,6000,1970
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5375333333333333,0.00196015872373186,0.6936074074074075,0.0006116383808397897,6000,1980
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5362,0.0017682382946499937,0.6937777777777777,0.0013485550871378124,6000,1991
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376666666666666,0.0018354533197248134,0.6933185185185184,0.0002450049690154441,6000,2002
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5373333333333333,0.0009392668535736786,0.6937481481481481,0.001299108061644576,6000,2012
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367000000000001,0.00222261107708927,0.6931925925925926,0.000768159219892338,6000,2023
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5360999999999999,0.0034029399054347014,0.6931851851851851,0.0005611080552416283,6000,2034
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5365000000000001,0.002453568829277029,0.6938444444444444,0.0008438594464909988,6000,2044
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5373333333333333,0.0017152907107024732,0.6933703703703703,0.0013196000558010808,6000,2055
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5367333333333333,0.001312334645668627,0.6942074074074074,0.0008893208826813157,6000,2066
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5372,0.0021416504538945267,0.6936888888888889,0.0003360384065841028,6000,2076
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376,0.0022196095752782313,0.6940814814814815,0.0010756310554053971,6000,2087
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5376666666666666,0.0023612614331232793,0.6942962962962963,0.0006078589107830647,6000,2098
learnable_ste_8_gradient_estimate_20_6000_2,0.0,0.5360333333333334,0.0016438437341250594,0.6940074074074074,0.0011245605756650854,6000,2099
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.4436,0.0021354156504062504,0.4666814814814815,0.0018327009758662201,6000,0
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.46703333333333336,0.0004642796092394886,0.5027851851851851,0.0010947436452585443,6000,1
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5035666666666666,0.0023041026211714,0.5793555555555555,0.0008543281238551673,6000,11
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5147666666666667,0.003267346867958095,0.5996814814814816,0.000928795553229135,6000,22
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5144333333333333,0.0032744804507313743,0.609762962962963,0.0008456781112007651,6000,32
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5171333333333333,0.0033309991827611654,0.6156222222222222,0.0014781815098734313,6000,43
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5174666666666666,0.0036527006751474063,0.6211111111111111,0.0011076984629282839,6000,54
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5188,0.0023678400846904165,0.6220296296296296,0.0010941420275293544,6000,64
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5202666666666667,0.0014817407180595162,0.627125925925926,0.0014424868025680704,6000,75
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5219666666666667,0.002661244487494926,0.6280592592592593,0.0005966527574993465,6000,86
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5227,0.0010198039027185463,0.6311925925925926,0.0009241761244028905,6000,96
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5198,0.0021275964529643863,0.6323333333333334,0.0010519040153992626,6000,107
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5199333333333334,0.001126449683247699,0.6329481481481481,0.0005941645816342168,6000,117
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5226000000000001,0.0008485281374238683,0.634237037037037,0.0011068560500357685,6000,128
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.523,0.004688283267892405,0.6348666666666666,0.001115989291510179,6000,139
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5231333333333333,0.002094967514996097,0.6361037037037037,0.0013070663703770914,6000,149
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5239333333333334,0.002940899333348338,0.6383925925925926,0.0003371794570886324,6000,160
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5248333333333334,0.001510702559149924,0.6390888888888889,0.000587104213938783,6000,171
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5246666666666666,0.00046427960923946997,0.6406666666666666,0.0003179150182796238,6000,181
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5245333333333333,0.002876726534718865,0.6392222222222222,0.0002828427124745879,6000,192
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5239333333333334,0.002007209228976601,0.6401629629629629,0.0009800198760617305,6000,203
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5253666666666666,0.004584272631023977,0.6406740740740741,0.0003091649889586365,6000,213
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5228666666666667,0.003315954697452236,0.6412888888888889,0.00019626135258504166,6000,224
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5228666666666667,0.0034315529364349704,0.6406518518518519,0.000516185226375845,6000,234
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5237666666666666,0.002334285520001566,0.6418,0.0006951921900237076,6000,245
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5246,0.0014352700094407626,0.6425925925925926,0.00021029732691228142,6000,256
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5236999999999999,0.0019815818596935503,0.6422148148148148,0.0015464637301233872,6000,266
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5248,0.002485960578931214,0.6442962962962963,0.0008807653486890359,6000,277
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5233666666666666,0.004106363625182507,0.6442296296296296,0.0007272097491125509,6000,288
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5252666666666667,0.0015151090903151487,0.6434074074074073,0.0013699098325238445,6000,298
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5253666666666666,0.0019754043186705626,0.644488888888889,0.0004040942725033188,6000,309
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5245000000000001,0.002728858125052785,0.6439555555555555,0.002128079951466911,6000,320
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5242333333333333,0.004246043910381663,0.6441925925925925,0.0010196962887360282,6000,330
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5245666666666667,0.0031562988170042126,0.6446592592592593,0.0013623186883049052,6000,341
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5254333333333333,0.0011323525167641776,0.6439777777777778,0.000973898026620431,6000,351
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5259,0.002204540768504844,0.6449703703703703,0.0010950443301748465,6000,362
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5252,0.001423610433604174,0.6463481481481481,0.0013134734942233722,6000,373
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5267333333333334,0.0026233989826601354,0.6458296296296296,0.0013167278727243938,6000,383
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5244333333333334,0.0004496912521077373,0.645911111111111,0.001131952681178855,6000,394
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5233333333333333,0.003172100600898729,0.6447185185185185,0.0007442140789692783,6000,405
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5255,0.0022759613353482344,0.6462592592592592,0.0010455208532570673,6000,415
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5244666666666666,0.0022095751225568697,0.6456962962962963,0.0008711816549919513,6000,426
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264666666666667,0.0028755675768252676,0.6456592592592593,0.0006420987535635401,6000,437
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5258333333333334,0.002782484900627906,0.6461407407407407,0.0018173678187839827,6000,447
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5253,0.003069201850644585,0.6458666666666667,0.0012838983845025998,6000,458
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5246333333333334,0.0036808815369268103,0.6455703703703705,0.001126169564282914,6000,468
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5271666666666667,0.0033329999833316935,0.6471555555555556,0.0008340490753440882,6000,479
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5249666666666667,0.0022528993664954317,0.6466148148148149,0.0010664094340040293,6000,490
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5261,0.00222261107708927,0.6470592592592593,0.0011031318429026258,6000,500
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5271333333333333,0.0016336734339790476,0.646525925925926,0.0008084600681269233,6000,511
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5242666666666667,0.0019067132861433633,0.6466518518518519,0.0013766223749588254,6000,522
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5250666666666667,0.0017211107524567123,0.6462444444444445,0.00030951973949299686,6000,532
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5265666666666666,0.0015839472494022639,0.6475851851851852,0.001011918006622154,6000,543
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5254,0.002887905815638739,0.646925925925926,0.0012260993499355005,6000,553
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5259,0.002902872140943639,0.6467925925925927,0.0016180395935205824,6000,564
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5239,0.001913112646970874,0.6469851851851852,0.0003728803836637894,6000,575
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5243333333333333,0.0036536131279719017,0.6459259259259259,0.001147024539809246,6000,585
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5255000000000001,0.002438578821089607,0.6468074074074074,0.0015443334181605014,6000,596
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5266000000000001,0.004525483399593929,0.6475407407407408,0.0012044271330357988,6000,607
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5261,0.0020215505600075247,0.6474888888888889,0.0007908946853356452,6000,617
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264666666666666,0.001649915822768616,0.6467407407407407,0.0003196362816354101,6000,628
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5255333333333333,0.0034499597421161488,0.6469481481481482,0.0023049300058703985,6000,639
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5257666666666667,0.002867441755680878,0.648562962962963,0.0006296732011067922,6000,649
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5247,0.0020116328359486213,0.6470518518518519,0.0007892974077020834,6000,660
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264666666666667,0.0019362047641943623,0.6514444444444445,0.001742993026766885,6000,670
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5307,0.0027276363393971474,0.6604148148148149,0.0012701489926968666,6000,681
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5268666666666667,0.0003858612300930162,0.6666666666666666,0.0007989705310366437,6000,692
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5286666666666666,0.002495774206311318,0.671237037037037,0.0005468452985271488,6000,702
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5293333333333333,0.0010780641085863859,0.6723629629629629,0.00034537905857405824,6000,713
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278999999999999,0.001349073756323212,0.6751925925925925,0.0015760902120922338,6000,724
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.53,0.003465063731977604,0.6749999999999999,0.0015695665308135822,6000,734
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5301666666666667,0.0007760297817881929,0.6776222222222222,0.0008556757972263141,6000,745
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5283000000000001,0.0010198039027185318,0.6803259259259259,0.000624686478290585,6000,756
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5295,0.0011430952132988265,0.6799777777777778,0.0007542472332656723,6000,766
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5294,0.0021416504538945267,0.6785555555555556,0.00014401645996460326,6000,777
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5294333333333334,0.0014839886193034964,0.6811925925925926,0.00039972555742908274,6000,787
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5284000000000001,0.0004546060565661858,0.6812740740740741,0.0010575744176340397,6000,798
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5293,0.000571547606649397,0.6814592592592593,0.001273901797138119,6000,809
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5306666666666666,0.0011728408057172862,0.6830444444444445,0.000381031737766282,6000,819
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5294666666666666,0.0008730533902472092,0.6823259259259259,0.0007132683328717536,6000,830
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5304666666666666,0.0012684198393626948,0.6827481481481482,0.0005991306001152742,6000,841
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5309,0.0010677078252031176,0.6834222222222222,0.0005682983045575194,6000,851
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5297999999999999,0.002021550560007473,0.6829555555555556,0.0007365809122759121,6000,862
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5309333333333333,0.0005436502143433287,0.6845481481481482,0.0002463450244194839,6000,873
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5299,0.0010033277962194869,0.6842518518518519,0.0011147102202686712,6000,883
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5282666666666667,0.0024253293018108055,0.6844148148148147,0.0010864421995436559,6000,894
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5308666666666667,0.0014884742374510482,0.684162962962963,0.0009234633920672344,6000,904
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5313333333333333,0.0004109609335312619,0.6854,0.0011640711869963477,6000,915
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5302333333333333,0.0012229290885229463,0.6851555555555556,0.0009802997777827863,6000,926
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5323333333333333,0.0021746008573733443,0.6848962962962964,0.0011007417376995966,6000,936
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5323333333333333,0.001342468704373491,0.6838962962962962,0.0016986398173482748,6000,947
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5307000000000001,0.002453568829277064,0.6848740740740741,0.0004822216532966043,6000,958
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5304666666666665,0.0022573337271115925,0.6863481481481482,0.0003425074969391852,6000,968
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5309666666666667,0.0017307673314329935,0.6861555555555556,0.000872251709810621,6000,979
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5307333333333334,0.001759419096052881,0.686311111111111,0.0012587798651754471,6000,990
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5314,0.0010230672835481649,0.686274074074074,0.0008549701380164132,6000,1000
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5294,0.0006480740698407661,0.6866148148148148,0.0011385259885535544,6000,1011
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5325666666666667,0.0008993825042154746,0.6859777777777779,0.0008237223552378022,6000,1021
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5306333333333334,0.000634209919681329,0.6858296296296297,0.0022475836743297995,6000,1032
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5324333333333333,0.0003771236166327839,0.6856148148148148,0.0020464027121650827,6000,1043
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5330666666666667,0.0006649979114420308,0.6865111111111112,0.0009630199413342746,6000,1053
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5308666666666667,0.000817856276425699,0.6859703703703705,0.0009888819530898367,6000,1064
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5320666666666666,0.0006944222218666303,0.6858666666666666,0.0003301078511875291,6000,1075
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5323666666666667,0.0008498365855987909,0.6877037037037038,0.0016793427416390667,6000,1085
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5322333333333332,0.000984321537348875,0.6875851851851852,0.00023330393700777709,6000,1096
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5325666666666666,0.0014337208778404174,0.6864888888888888,0.0014322562706063824,6000,1106
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5316666666666666,0.0021929178937864875,0.6876888888888889,0.0008179065921091841,6000,1117
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5298666666666666,0.001497405163014386,0.6871407407407407,0.0012832999300874416,6000,1128
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5320666666666667,0.0009843215373488753,0.6872888888888888,0.0015883319407194252,6000,1138
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5310333333333332,0.0019067132861433633,0.6870814814814814,0.0018940090372530543,6000,1149
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5332666666666667,0.0023442601296689456,0.6876222222222221,0.00131893459935137,6000,1160
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5330666666666667,0.000817856276425699,0.6859851851851851,0.000953975150150992,6000,1170
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5303333333333333,0.0013888444437333387,0.6879185185185186,0.0007685876809575045,6000,1181
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5312,0.0013928388277183968,0.6882074074074075,0.0004936913393467227,6000,1192
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5325333333333333,0.0021483844059096272,0.687162962962963,0.000541399902655455,6000,1202
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5329333333333333,0.0009428090415820641,0.6873777777777779,0.00047453681120139134,6000,1213
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5327333333333334,0.002624669291337273,0.6873925925925927,0.001606605022467145,6000,1223
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.531,0.0016573070526208031,0.688037037037037,0.0004504532087558711,6000,1234
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5329,0.0009416297927883556,0.6870518518518519,0.000719014719844149,6000,1245
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5317666666666666,0.0012498888839501453,0.6867777777777778,0.0009228690279765129,6000,1255
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5327666666666667,0.0015326085243430386,0.6882444444444444,0.0015107842783807304,6000,1266
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5316333333333333,0.002163844315615651,0.6878296296296296,0.0009010891139176017,6000,1277
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5318666666666667,0.001084230397819358,0.6874962962962963,0.0012279774710515323,6000,1287
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5315,0.0019866219234335315,0.6861777777777777,0.0008579811695152401,6000,1298
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5317999999999999,0.0027820855486486965,0.6877037037037037,0.00081171126114389,6000,1309
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5323,0.001675310916417205,0.6883703703703703,0.0014008032185372995,6000,1319
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5313666666666667,0.001977091016844944,0.6893037037037036,0.0007153423499560352,6000,1330
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5261333333333332,0.0008653836657164725,0.691814814814815,0.0008207862001048685,6000,1340
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5286666666666666,0.0033559234529741875,0.7006962962962963,0.0005287872088170297,6000,1351
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5275333333333333,0.0015107025591499696,0.7065925925925925,0.0017362116020299175,6000,1362
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5298333333333333,0.00041899350299922175,0.7095555555555556,0.001101289928299046,6000,1372
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5268333333333333,0.0009463379711052261,0.7115037037037037,0.0020468852847677233,6000,1383
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5261666666666667,0.0009030811456095952,0.7132296296296295,0.0006652660183501678,6000,1394
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5271666666666667,0.0013021349989749869,0.7164814814814816,0.0005913876638877416,6000,1404
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264666666666667,0.0011440668201153786,0.7161481481481481,0.0009067344443318392,6000,1415
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5265999999999998,0.000778888096369866,0.7170000000000001,0.0009450760415330841,6000,1426
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281666666666666,0.0006182412330330308,0.7171111111111111,0.0014069784921477185,6000,1436
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5295,0.0004966554808583754,0.7184592592592592,0.00034346735168500953,6000,1447
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281,0.0021275964529643967,0.7189555555555556,0.0015600991843535506,6000,1457
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5269,0.0008485281374238683,0.7202222222222222,0.0014512092304187517,6000,1468
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5287000000000001,0.0012192894105447945,0.7195111111111112,0.0005536262797349756,6000,1479
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5275,0.0010708252269472876,0.7209777777777777,0.0006798692684790139,6000,1489
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5271666666666667,0.0005734883511362023,0.7202666666666667,0.0002672832378173115,6000,1500
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5287000000000001,0.0012083045973594283,0.7209407407407408,0.0014074853779571638,6000,1511
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5257333333333333,0.0016937794687883342,0.7207407407407408,0.0015806789532858431,6000,1521
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5289333333333334,0.0006548960901462583,0.7212222222222223,0.0013957018088025333,6000,1532
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5272666666666667,0.0008259674462242713,0.7218740740740741,0.00029832637874964755,6000,1543
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666667,0.0015173075568987767,0.7226222222222223,0.0002709532023432805,6000,1553
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5280666666666667,0.0021699974398346096,0.7222518518518518,0.0004910166939015363,6000,1564
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5289333333333334,0.0014007934259633635,0.7223851851851851,0.0005003154012079529,6000,1574
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5266666666666667,0.0014522013940527737,0.7226222222222222,0.0013292530158878298,6000,1585
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5266000000000001,0.001870828693386992,0.7235037037037038,0.000892092990656288,6000,1596
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5265666666666666,0.0009030811456095952,0.7226666666666666,0.00040041131116264024,6000,1606
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5273333333333333,0.001596524001977078,0.7237851851851852,0.0008362828460683807,6000,1617
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5268999999999999,0.0018239152027072483,0.7232148148148149,0.0007951154034485466,6000,1628
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5268,0.000993310961716751,0.7232666666666668,0.0011405002151427988,6000,1638
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5271666666666667,0.0010842303978193582,0.7232740740740741,0.0007258503362005198,6000,1649
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5280333333333334,0.00026246692913369814,0.7229185185185184,0.001039204085016739,6000,1659
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5263666666666666,0.0026599916457679985,0.7238888888888889,0.00030198247571316825,6000,1670
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264333333333333,0.0018372685039360936,0.7239925925925926,0.0016861901765178784,6000,1681
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666666,0.0010498677165349287,0.7244074074074075,0.00065780113405316,6000,1691
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5265333333333334,0.0019770910168449116,0.7243481481481481,0.0009472217696679172,6000,1702
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666666,0.0030136725472788405,0.7245333333333334,0.00092713994486607,6000,1713
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5255,0.0013490737563232119,0.724037037037037,0.0014599547130169084,6000,1723
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5268666666666667,0.0008653836657164796,0.7250666666666666,0.0008243216440440755,6000,1734
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5267333333333333,0.001126449683247733,0.7246888888888888,0.0008237223552378172,6000,1745
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5274,0.0020510160083886714,0.7256666666666666,0.0010048442337777634,6000,1755
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278333333333333,0.002366901396810247,0.7252518518518518,0.0009188171557532004,6000,1766
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5267666666666667,0.0003299831645537382,0.7242148148148148,0.0019069147152241694,6000,1776
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5263666666666666,0.0007039570693981077,0.725125925925926,0.0012004571602893214,6000,1787
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5276000000000001,0.0016062378404209108,0.7257555555555556,0.0014878382141349697,6000,1798
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5272666666666667,0.001184154644555401,0.724162962962963,0.0010850777345362088,6000,1808
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5266000000000001,0.0024589970855344047,0.7247777777777777,0.0006417568479196971,6000,1819
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5283333333333333,0.0014884742374510888,0.7253629629629629,0.0005444318466670666,6000,1830
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278,0.0015513435037626446,0.7248222222222221,0.0012676409508401638,6000,1840
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5285333333333334,0.000543650214343315,0.7252518518518518,0.0007028064455188249,6000,1851
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5264666666666667,0.00023570226039554222,0.7252000000000001,0.0007902700481298657,6000,1862
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666667,0.0007845734863959991,0.7256962962962964,0.0006704419851250188,6000,1872
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5257333333333333,0.0016539514973407101,0.7255481481481482,0.00037243866933261375,6000,1883
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5293,0.003040833219146775,0.725037037037037,0.0012359942377818526,6000,1893
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5273,0.0015769168230019873,0.7257111111111111,0.0012953859237146332,6000,1904
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5282666666666667,0.0016213848676020408,0.724948148148148,0.0003901390839189274,6000,1915
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281,0.00155134350376269,0.7244592592592592,0.0006392725632708484,6000,1925
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5294666666666666,0.002718251071716659,0.7255851851851851,0.0010137058011588785,6000,1936
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5276333333333333,0.002701028610651046,0.7258,0.0007764008976743262,6000,1947
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278333333333334,0.0026637484032009076,0.726,0.00023587679004578827,6000,1957
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5276333333333333,0.0016213848676020508,0.7267407407407408,0.00013857990321387728,6000,1968
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5276666666666666,0.0027438820836341985,0.7264148148148148,0.0009344496557450757,6000,1979
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5274666666666666,0.002017148702720975,0.7273481481481481,0.0006694591720115666,6000,1989
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281666666666667,0.0005436502143433649,0.7273999999999999,0.0007603334767618327,6000,2000
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5279666666666666,0.0011556623882239584,0.7274666666666668,0.0008171011693711363,6000,2010
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5280666666666667,0.0005249338582674808,0.7276592592592593,0.0006562979683951605,6000,2021
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5277333333333334,0.0005557777333510921,0.7273555555555555,0.0006772007258156476,6000,2032
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5279333333333334,0.000262466929133731,0.7273999999999999,0.0006145023748727866,6000,2042
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278333333333333,0.0004988876515698534,0.7273481481481482,0.0005309618055542777,6000,2053
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281666666666666,0.0010530379332620594,0.727474074074074,0.00047879592922051955,6000,2064
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5281333333333333,0.0008259674462242713,0.7273777777777778,0.00075424723326562,6000,2074
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278333333333333,0.0007586537784494233,0.7276000000000001,0.0008846193759630628,6000,2085
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666667,0.0003091206165165413,0.7274222222222222,0.0008579811695152882,6000,2096
learnable_ste_8_gradient_estimate_20_6000_3,0.0,0.5278666666666667,0.0006018490028422446,0.7274592592592591,0.0007190147198441258,6000,2097
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.44333333333333336,0.004795368135561198,0.4854222222222222,0.0009471638409292178,12000,0
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.46576666666666666,0.004584272631024001,0.5179185185185186,0.006531779440640934,12000,1
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5196999999999999,0.004270831300812501,0.6298444444444444,0.005172036238053294,12000,11
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5346,0.0015253414918196921,0.6723111111111111,0.002732941856940167,12000,22
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5387333333333333,0.0015542057635832684,0.6935703703703703,0.0048801380717609835,12000,32
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5408,0.0017378147196982726,0.7147555555555556,0.002360232952163262,12000,43
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5440666666666667,0.003012566274051996,0.7273555555555555,0.0038548136760894313,12000,54
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5434333333333333,0.0026398653164298046,0.7379333333333333,0.0019262962606906204,12000,64
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5493333333333333,0.00032998316455368584,0.7492962962962962,0.00112514592865465,12000,75
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5487,0.0014988884770611634,0.7535037037037037,0.002178860904750403,12000,86
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5487000000000001,0.0025935818218569126,0.7599111111111111,0.0031233621222173506,12000,96
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5490333333333334,0.002242518425540584,0.7631111111111112,0.004181597938213586,12000,107
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5488,0.0013638181696985737,0.7674074074074074,0.0015150638208815841,12000,118
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5489333333333333,0.0024143091949642534,0.7745851851851852,0.0028161984903234327,12000,128
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5494666666666667,0.002148384405909604,0.7734148148148149,0.0029334081546761414,12000,139
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5494333333333333,0.0022005049925465287,0.7782074074074075,0.001958443434432308,12000,150
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5502333333333332,0.0023342855200015164,0.7803777777777778,0.003717027884788656,12000,160
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5534666666666667,0.0010338708279513638,0.784437037037037,0.0023671505909930893,12000,171
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5493,0.0012961481396815836,0.7830370370370371,0.0029891619499848817,12000,181
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5495333333333333,0.0016858891488535424,0.785162962962963,0.0016804206149273263,12000,192
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.551,0.001920069443188598,0.7904,0.00022662308949303848,12000,203
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5521666666666667,0.00032998316455372693,0.7892962962962963,0.0008143432979147516,12000,213
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5518666666666666,0.003754404820415016,0.790325925925926,0.0026869189804833394,12000,224
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5521333333333334,0.0007717224601860324,0.7937407407407407,0.00041229392740965,12000,235
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5544333333333333,0.001307244770075209,0.7940814814814815,0.0021562300077600342,12000,245
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5513333333333333,0.0005185449728701301,0.795111111111111,0.0022931639328764184,12000,256
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5522999999999999,0.0037264818081760172,0.7958888888888889,0.004117292649962081,12000,267
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5533333333333333,0.001611072796479255,0.7978740740740741,0.0034359672664682666,12000,277
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5528,0.002192411153654033,0.797237037037037,0.001950695419594587,12000,288
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5543333333333332,0.0013719410418170993,0.7976740740740741,0.0010567958924499374,12000,299
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5554,0.0023930454794396515,0.7976666666666666,0.0008075772842018894,12000,309
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5551333333333334,0.0018190351532856193,0.8015407407407408,0.0018250505000811535,12000,320
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5555,0.002861235164516661,0.8007777777777778,0.0020017276488690813,12000,330
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5535,0.0008640987597877052,0.8021407407407407,0.0012744185580804179,12000,341
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5546,0.0009626352718795591,0.8027111111111113,0.0019799821257039073,12000,352
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5547666666666666,0.0010656244908764012,0.8027925925925925,0.0007621354735935772,12000,362
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5551666666666666,0.0031030450993965422,0.8015407407407408,0.000979851896650185,12000,373
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5551666666666667,0.003868103181434309,0.8029333333333334,0.001282102183225042,12000,384
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5559333333333333,0.0028522895287041907,0.8037851851851853,0.0014294185221220006,12000,394
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5566666666666666,0.0009877021593352638,0.803674074074074,0.001539636356332026,12000,405
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5559,0.0032690467519854616,0.8045925925925926,0.0014946085090538168,12000,416
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573333333333333,0.0009741092797468271,0.8028814814814815,0.0014065494460939701,12000,426
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5566,0.004373404470966143,0.8050962962962963,0.0015297686243009997,12000,437
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5561333333333334,0.0025720722298480632,0.8066666666666666,0.0027905189275068258,12000,448
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567666666666666,0.003138293945583924,0.8048222222222222,0.002945820782448348,12000,458
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5570666666666667,0.0039718453589679984,0.8080740740740741,0.0017830785172359208,12000,469
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576666666666666,0.005016195991209111,0.8072518518518518,0.0034794793297325015,12000,480
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5553333333333333,0.0025302612952464282,0.8099185185185185,0.0014914111673958817,12000,490
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5575333333333333,0.004422920101270464,0.8070370370370371,0.0003557098430679466,12000,501
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603333333333333,0.0014079141387962153,0.8090148148148147,0.0016295959592481238,12000,511
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5575666666666667,0.0033489633553617343,0.8101999999999999,0.0007908946853356452,12000,522
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5563666666666666,0.0027157974069424826,0.8080074074074074,0.0015621377495030435,12000,533
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5589,0.0006683312551920903,0.8090888888888889,0.0017878418836192102,12000,543
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5572666666666667,0.0029329545209945285,0.8101851851851851,0.0019096750274751927,12000,554
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579999999999999,0.0023930454794397027,0.8105777777777777,0.002123123717777093,12000,565
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576666666666666,0.0020853989759489384,0.8101259259259259,0.0016596229760088741,12000,575
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5582333333333334,0.0034893488727204434,0.8107259259259258,0.0012271729139645088,12000,586
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579333333333333,0.0015282524515130398,0.8126814814814814,0.0018044602565749001,12000,597
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576,0.0034669871646719275,0.8114444444444445,0.0005899012960611634,12000,607
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5586333333333333,0.0016048537489614097,0.8120444444444445,0.00212180527220778,12000,618
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5590999999999999,0.001790716802475136,0.8126222222222221,0.0017834169820003663,12000,629
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573666666666667,0.0037915109858149606,0.813637037037037,0.0003777051491549916,12000,639
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584333333333333,0.0029044027881056016,0.813637037037037,0.0016937875674744836,12000,650
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567000000000001,0.0032619012860600014,0.8111111111111112,0.0007850454103402546,12000,660
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576,0.002177154105707724,0.8116222222222222,0.0026298069841078726,12000,671
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5563,0.0033296646477786107,0.8148148148148149,0.0015818240586543185,12000,682
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5572666666666666,0.0034615346628658968,0.8144444444444444,0.001955303013996373,12000,692
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5555,0.001314026889628504,0.814962962962963,0.00036030774835601944,12000,703
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567333333333334,0.0011085526098877363,0.812525925925926,0.0013444393429144865,12000,714
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5544,0.0032166234884839244,0.8126592592592593,0.0019107952653158046,12000,724
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579666666666667,0.0012657891697364987,0.814725925925926,0.0008920929906562727,12000,735
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5564333333333333,0.002295406040091562,0.8150962962962963,0.0004910166939014855,12000,746
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5580333333333334,0.002185304453744538,0.8148962962962963,0.0007647228892832193,12000,756
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5572666666666667,0.0031562988170042126,0.8141777777777778,0.001798856518364498,12000,767
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5553,0.0023930454794396515,0.8155259259259259,0.001503940867996702,12000,778
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5560333333333334,0.004220847729491771,0.815362962962963,0.0010953449325495663,12000,788
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5563333333333333,0.0022454893057465967,0.816362962962963,0.0030428670330005236,12000,799
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5542333333333334,0.0018372685039361265,0.8145703703703703,0.0016967975969596379,12000,809
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573666666666667,0.001939644870130179,0.8155333333333333,0.0024190601174530002,12000,820
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5569333333333333,0.0011585431464655287,0.8157777777777778,0.001398529504037202,12000,831
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5563666666666668,0.002458093208611518,0.8177333333333333,0.0017133703219334353,12000,841
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5564666666666667,0.0027860764925289215,0.8137925925925926,0.000686934703370039,12000,852
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576,0.0034244220923634098,0.8152666666666667,0.0038548136760894443,12000,863
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5561666666666667,0.003837823457233119,0.8163555555555555,0.002116834347397314,12000,873
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5566333333333334,0.002229100466306763,0.8183037037037039,0.00038759927265042386,12000,884
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5555666666666667,0.0022602851344219375,0.8173333333333334,0.0004557813351975148,12000,895
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567333333333333,0.0031255221785949777,0.8178814814814815,0.0013501816166002535,12000,905
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5551,0.0021213203435596706,0.8167185185185185,0.0020164209284690873,12000,916
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5569,0.0010984838035522893,0.8162888888888888,0.0003775598499962983,12000,927
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5571333333333334,0.0034451253807211563,0.8162962962962963,0.0034154976420224885,12000,937
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5575666666666667,0.003991101212558847,0.8182814814814815,0.000828372062752252,12000,948
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5564999999999999,0.001177568115510388,0.8171037037037037,0.002374232964001763,12000,959
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5589666666666666,0.0016539514973407101,0.8179481481481482,0.0006535331851885004,12000,969
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5568666666666666,0.003487437773240144,0.8186074074074075,0.002214381228462188,12000,980
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5586666666666668,0.0012036980056844891,0.8188222222222222,0.00024410751190050723,12000,990
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5593333333333333,0.0020677416559027884,0.8183703703703703,0.0017514093873934016,12000,1001
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573999999999999,0.0032124756808418146,0.8159777777777778,0.0017168254750947328,12000,1012
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579666666666667,0.0012657891697364987,0.8178222222222223,0.0014208326545018793,12000,1022
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579000000000001,0.0027580186124583615,0.8178666666666666,0.0010709789375957556,12000,1033
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576,0.0013928388277183968,0.8189481481481482,0.0019986277871454658,12000,1044
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5564,0.0017204650534085166,0.8191925925925926,0.0016757120796655192,12000,1054
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5599666666666667,0.0006599663291074202,0.819874074074074,0.0018122884910410696,12000,1065
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5574333333333333,0.0019362047641943623,0.8187777777777777,0.0008340490753440881,12000,1076
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573,0.0026280537792569654,0.8190444444444444,0.001407914138796175,12000,1086
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567666666666667,0.0018873850222522767,0.8188370370370369,0.0017509393912167831,12000,1097
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603666666666667,0.0023442601296689456,0.8193185185185184,0.0004370998071683258,12000,1108
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5585333333333333,0.0012657891697365172,0.8181481481481482,0.0025272398016589564,12000,1118
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5590333333333334,0.001239175353029409,0.8203037037037038,0.002650403080352196,12000,1129
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5567000000000001,0.0014719601443880011,0.819311111111111,0.0012481426530267109,12000,1139
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5573333333333333,0.0014817407180595414,0.8184962962962964,0.0019073462773376143,12000,1150
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5563333333333333,0.003118047822311601,0.820925925925926,0.0008580451192168034,12000,1161
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5587,0.0015577761927397084,0.8201777777777778,0.0010873004286866416,12000,1171
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5582333333333334,0.0022065558884580773,0.8209925925925926,0.0019454565267292903,12000,1182
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5571,0.0005715476066493906,0.8180074074074074,0.003549640140960158,12000,1193
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576666666666666,0.0011953614051360734,0.8200296296296297,0.0017484933745750579,12000,1203
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603666666666666,0.000478423336480243,0.8194074074074074,0.001111752901067296,12000,1214
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584333333333333,0.000758653778449407,0.820725925925926,0.0005290984126941655,12000,1225
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5593,0.0022642143596988806,0.8186444444444444,0.0009450760415330841,12000,1235
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5576,0.0013366625103842194,0.8192518518518518,0.0031667164821725905,12000,1246
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5601666666666666,0.0005792715732327441,0.8199777777777778,0.000620898061916903,12000,1257
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5605,0.00021602468994690488,0.8202518518518519,0.0003580161769954002,12000,1267
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602333333333332,0.0013888444437332944,0.8187851851851852,0.0021410611063628717,12000,1278
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5590666666666667,0.0006649979114420308,0.8188814814814814,0.00118430522888804,12000,1289
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.56,0.0011518101695447444,0.8217851851851852,0.0007512586603560563,12000,1299
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5580333333333334,0.0007363574011457832,0.8190296296296297,0.001477438928941452,12000,1310
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579333333333334,0.001929306150465014,0.8194222222222223,0.002876383188470138,12000,1320
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579333333333333,0.0026737406173540593,0.819251851851852,0.002582010148321617,12000,1331
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603,0.0012569805089976652,0.8201185185185186,0.0009617085847180921,12000,1342
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5597,0.002515286597321812,0.8195555555555556,0.0005797686497584974,12000,1352
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5596,0.0017204650534085166,0.8206666666666668,0.00017308624363775486,12000,1363
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5594666666666667,0.001062491830033922,0.8210222222222221,0.0018712465861046347,12000,1374
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595333333333333,0.0010656244908763583,0.8198592592592592,0.0015181029241589867,12000,1384
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5598666666666666,0.001322455628325117,0.8203999999999999,0.0015789771132856288,12000,1395
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5585999999999999,0.0023423634787680956,0.8210518518518519,0.001120307619913986,12000,1406
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5604,0.0009201449161228206,0.8203037037037038,0.002463450244194929,12000,1416
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5597333333333333,0.002479695321786321,0.819562962962963,0.0023200917630024033,12000,1427
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5598333333333334,0.0018408935028645685,0.8218074074074074,0.0014064324108182945,12000,1438
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5604333333333333,0.001611072796479255,0.8225703703703703,0.0006726480642812775,12000,1448
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5586000000000001,0.0008524474568363051,0.8213925925925927,0.0020310619439168898,12000,1459
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5608,0.0009899494936611959,0.8217925925925925,0.00020068469902435039,12000,1469
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579666666666667,0.0015434449203720487,0.8185851851851852,0.0033547623950174895,12000,1480
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.559,0.0015121728296285226,0.8218962962962962,0.0022620383635781,12000,1491
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602,0.0016309506430300155,0.8218518518518518,0.0013149765158782592,12000,1501
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5572,0.0023366642891095887,0.8207851851851852,0.0004832446349718142,12000,1512
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5596,0.00014142135623729392,0.8207851851851852,0.0018625468941169548,12000,1523
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5606333333333332,0.0022065558884580457,0.8219703703703704,0.0007715802465184819,12000,1533
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5585,0.001525341491819685,0.8193259259259259,0.00291387108822488,12000,1544
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5596666666666666,0.0016739839372652684,0.8216962962962963,0.0007762595411145884,12000,1555
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602333333333332,0.000967241208569792,0.8206222222222221,0.0025233722292613337,12000,1565
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603666666666666,0.0010656244908764058,0.8219111111111111,0.001869926606689002,12000,1576
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5599333333333333,0.0003858612300930162,0.821637037037037,0.0014752089433743788,12000,1587
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5588333333333334,0.0017594190960528772,0.8201481481481482,0.0013323864950871979,12000,1597
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5591333333333334,0.001532608524343008,0.820925925925926,0.00322777724655228,12000,1608
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5601333333333334,0.00012472191289245098,0.8211703703703703,0.0014352795667890877,12000,1618
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5596000000000001,0.0017146428199482238,0.8223259259259259,0.0019099336022185584,12000,1629
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595333333333333,0.0009741092797468106,0.8225259259259259,0.001176495924846203,12000,1640
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602666666666667,0.0019136933459210055,0.8225407407407408,0.0007335203652253013,12000,1650
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5605333333333333,0.0024796953217862713,0.8239851851851853,0.0007206154967120062,12000,1661
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5586666666666668,0.002013840995599082,0.8215703703703703,0.0022421574951809776,12000,1672
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5592666666666667,0.002163844315615653,0.8207407407407407,0.0030491357924718487,12000,1682
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602666666666666,0.00044969125210771535,0.8229629629629628,0.0019560044378191467,12000,1693
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584000000000001,0.0021954498400100107,0.8219703703703704,0.0013715910479233746,12000,1704
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584,0.0009416297927883517,0.8216370370370369,0.0009532846975996339,12000,1714
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5612,0.0004966554808583754,0.8218444444444444,0.0013878959413561346,12000,1725
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5587999999999999,0.0021463146709340365,0.8212666666666667,0.0006450826979874826,12000,1736
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5599666666666666,0.0003681787005729151,0.8215407407407408,0.0017495286451240644,12000,1746
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5583,0.0023762715894161935,0.8214666666666667,0.0012126901021904226,12000,1757
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584333333333333,0.0014383632673594497,0.8213555555555555,0.0005633526916097916,12000,1768
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595,0.0006480740698408002,0.8225111111111111,0.0018794097663784996,12000,1778
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5586333333333333,0.0029825417944357056,0.8226370370370372,0.002164002794193765,12000,1789
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5591333333333334,0.0011556623882239862,0.8188814814814815,0.0012711853556837682,12000,1799
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595666666666667,0.0015084944665312923,0.8214444444444444,0.0005373306987650712,12000,1810
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5594,0.000993310961716751,0.8212074074074075,0.002355998094931234,12000,1821
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5587,0.0011430952132988265,0.8215407407407408,0.00045373015795890074,12000,1831
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5589999999999999,0.0013366625103842194,0.8211407407407408,0.00041941889383385466,12000,1842
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5603666666666667,0.0020885933597094035,0.820674074074074,0.0032963046192154496,12000,1853
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5602999999999999,0.0008602325267042583,0.8231259259259259,0.0008538141649433563,12000,1863
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5616,0.001235583532856726,0.822037037037037,0.0014234177074287323,12000,1874
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5598666666666667,0.000984321537348923,0.8224962962962964,0.0014243425552434776,12000,1885
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5593,0.00029439202887761274,0.8222592592592592,0.000772006808928252,12000,1895
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5598333333333333,0.001600694293805691,0.8222814814814815,0.0006962174896301941,12000,1906
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595333333333333,0.0007318166133366955,0.8226,0.00042436105444158774,12000,1917
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5597333333333333,0.0004496912521077373,0.8229407407407408,0.0015008730883838543,12000,1927
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5599,0.0015937377450508843,0.8233037037037038,0.0015892989197257657,12000,1938
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5589666666666666,0.001049867716534896,0.8235555555555556,0.00023165178920165223,12000,1948
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5605333333333333,0.0012364824660661133,0.8221703703703703,0.0011147102202686571,12000,1959
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579999999999999,0.0011045361017187419,0.8227777777777779,0.0009809712160654886,12000,1970
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5594333333333333,0.0007845734863959913,0.8223629629629631,0.0017083993262371794,12000,1980
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5581333333333333,0.0009877021593352638,0.8229851851851852,0.00054261471323886,12000,1991
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5575333333333333,0.0008653836657164725,0.8234,0.0011954646805611598,12000,2002
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5599666666666666,0.0004496912521077373,0.823111111111111,0.001248801894953519,12000,2012
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5594666666666667,0.0016977108770995805,0.8234074074074074,0.0007512586603560209,12000,2023
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5594333333333333,0.00020548046676560993,0.8228370370370369,0.0016875563293956696,12000,2034
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5595333333333333,0.0008806563209082005,0.8227259259259259,0.0022767627970474527,12000,2044
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5583666666666667,0.0015860503004493896,0.8234592592592592,0.001048978862012597,12000,2055
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5583333333333335,0.000634209919681366,0.8233777777777777,0.0016343030630998723,12000,2066
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5604666666666667,0.0005906681715556321,0.822474074074074,0.0012711853556837218,12000,2076
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5582333333333332,0.0008730533902472092,0.8219777777777777,0.0014921467949277488,12000,2087
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5584000000000001,0.0013140268896284755,0.8229333333333333,0.0010528425173097484,12000,2098
learnable_ste_8_gradient_estimate_20_12000_1,0.0,0.5579666666666667,0.00040276819911982676,0.8228518518518518,0.0022522660437793557,12000,2099
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.4462333333333333,0.0036736297521056003,0.48392592592592587,0.0017191569695263608,12000,0
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.47136666666666666,0.0012498888839501713,0.5198296296296295,0.0017864909931446771,12000,1
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5233666666666666,0.0019327585352432262,0.6311703703703704,0.002446553523359189,12000,11
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5357333333333334,0.002094967514996085,0.6722148148148147,0.0023490709718369416,12000,22
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5367000000000001,0.0019949937343259885,0.6924,0.0019396660864048109,12000,32
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5424333333333333,0.0017172329163188263,0.7167259259259259,0.0019760986074706093,12000,43
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5460333333333334,0.0010402991022884721,0.7285555555555555,0.003093495100069858,12000,54
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5465333333333334,0.0011841546445554468,0.739925925925926,0.003154686021737763,12000,64
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5477666666666666,0.002795631512834911,0.7486888888888888,0.000857981169515288,12000,75
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5477666666666666,0.0015369522511198173,0.7533851851851852,0.0009685309113292529,12000,86
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5498,0.0011575836902790325,0.7599555555555555,0.0018070734360540312,12000,96
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5498333333333334,0.0005906681715556321,0.763525925925926,0.003768019349960034,12000,107
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5505,0.0010801234497346273,0.7685333333333334,0.000674277543568861,12000,118
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5533,0.0007348469228349631,0.7731333333333333,0.0012916955393029413,12000,128
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5513,0.002001665972800331,0.7741407407407408,0.0013439495058775355,12000,139
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5552333333333332,0.003044484995674792,0.7777555555555556,0.002430058679370737,12000,150
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5526333333333334,0.0012283683848458877,0.7817777777777778,0.0012595642332224354,12000,160
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5531,0.001854723699099124,0.7823185185185185,0.0009234633920672344,12000,171
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5560666666666667,0.001717232916318873,0.783474074074074,0.0007235789725334018,12000,181
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5533999999999999,0.002083266665599964,0.7849703703703703,0.002091750076214751,12000,192
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5537,0.0017962924780409808,0.7899629629629631,0.0011031318429026776,12000,203
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5546666666666665,0.0014522013940527932,0.7885111111111112,0.0016087210880368899,12000,213
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5560666666666667,0.0018080068829760708,0.7910592592592591,0.002832866095582475,12000,224
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5553,0.0022375581929117818,0.7918740740740741,0.0011055167807580899,12000,235
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5517666666666666,0.0010624918300339685,0.7931851851851852,0.000685975520165368,12000,245
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5537000000000001,0.0027724838442570927,0.7942888888888889,0.0033907645082809027,12000,256
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5536333333333333,0.002129684379328444,0.7953037037037037,0.0021319697288081155,12000,267
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571333333333334,0.0031436002007606384,0.7962074074074074,0.003242025142302178,12000,277
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5530333333333334,0.003704351795148831,0.7960814814814814,0.0006466967877249558,12000,288
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5545333333333332,0.0036881190629129822,0.7968888888888889,0.002829358140941502,12000,299
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573333333333333,0.0023213980461973364,0.7973407407407408,0.0011614285702233795,12000,309
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5565666666666667,0.001239175353029409,0.7993111111111112,0.0004629481479110969,12000,320
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5558,0.0031379398762032768,0.8004666666666665,0.002782484900627906,12000,330
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5548666666666667,0.0009877021593352638,0.8009777777777778,0.0020372659804005003,12000,341
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5557333333333333,0.0008498365855987909,0.8013629629629629,0.0018326111559286368,12000,352
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5552333333333334,0.0034266926069057057,0.8004444444444445,0.0012421937318670491,12000,362
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5563000000000001,0.0011313708498985084,0.8008592592592594,0.0011096780882461593,12000,373
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571333333333334,0.0016357125528513737,0.8024148148148149,0.0032511009003831034,12000,384
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5580666666666667,0.001359738536958064,0.8031777777777777,0.0011212867388037892,12000,394
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5560333333333333,0.001791337179005912,0.8020370370370372,0.0015952948650475897,12000,405
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5576666666666666,0.001347425528760503,0.8041037037037038,0.00021029732691225667,12000,416
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5568666666666667,0.001604853748961438,0.8022,0.004557127100203352,12000,426
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5587666666666666,0.0014337208778404174,0.8044814814814815,0.0010908271989880222,12000,437
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573333333333333,0.0034101156708957686,0.8065037037037038,0.0013209715009973551,12000,448
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573666666666667,0.0016739839372652684,0.8062148148148148,0.0015551675000979096,12000,458
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596666666666666,0.0033628691453711154,0.8076518518518517,0.00024365754375405541,12000,469
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5565333333333333,0.0010208928554075484,0.806437037037037,0.0027599328036987947,12000,480
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5582666666666667,0.002583709650010189,0.8081037037037038,0.0008607267162751404,12000,490
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5564333333333333,0.0015282524515130066,0.8070296296296297,0.001416229659055306,12000,501
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5563333333333333,0.005186092513208359,0.808125925925926,0.002975141637646908,12000,511
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5579666666666666,0.0015434449203720487,0.8093037037037037,0.001078992569810587,12000,522
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5578333333333334,0.001811690432226854,0.8072518518518518,0.0013866302622635271,12000,533
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571,0.0008640987597877223,0.8107851851851852,0.0020043026420510494,12000,543
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5581666666666667,0.0002867441755681033,0.8098222222222221,0.0005500467619477534,12000,554
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5572333333333334,0.003132978703335814,0.8083481481481481,0.0013924349792603199,12000,565
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571333333333334,0.0016996731711975965,0.8091703703703703,0.0018640487227010506,12000,575
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601,0.001061445555206063,0.809837037037037,0.0017575079001826406,12000,586
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5584666666666668,0.0020677416559027884,0.8100592592592593,0.0013782954025662476,12000,597
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5581,0.00280832096931009,0.810288888888889,0.0004939135726864955,12000,607
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5566,0.003102687007525344,0.8079481481481482,0.0013524960413392008,12000,618
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5587,0.00024494897427833616,0.8102518518518519,0.0012858627736669,12000,629
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5581999999999999,0.0019815818596935876,0.8121037037037038,0.0011493184000251886,12000,639
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571,0.002706781606754898,0.8111185185185185,0.003738106883531036,12000,650
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5579666666666667,0.002163844315615653,0.808237037037037,0.001771222482053806,12000,660
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5587333333333334,0.0010656244908764058,0.8100814814814815,0.001869515756349053,12000,671
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5584000000000001,0.001564182427553326,0.8119333333333333,0.0012815885204707708,12000,682
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5570666666666667,0.002129684379328444,0.8128074074074073,0.0011031318429026776,12000,692
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5563333333333333,0.0016213848676020508,0.8120444444444445,0.0008911083402561424,12000,703
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5562333333333332,0.00028674417556809903,0.810288888888889,0.002710078734828776,12000,714
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5554333333333333,0.002456736769691761,0.8104148148148148,0.0010796026297367172,12000,724
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5579333333333333,0.0016418147141366412,0.8122962962962963,0.0008762684319792562,12000,735
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5555,0.0017568911937472461,0.8131777777777778,0.0011406445365878845,12000,746
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5578666666666666,0.0013199326582148479,0.8105111111111111,0.0008026704400878927,12000,756
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5578666666666666,0.000817856276425699,0.8118518518518519,0.002149424907932892,12000,767
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5568666666666666,0.0007133644853011115,0.8098592592592593,0.0007700854173846729,12000,778
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5544666666666666,0.0008055363982396322,0.8101555555555556,0.0003052355226375731,12000,788
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5565333333333333,0.0028592928418676483,0.8133777777777778,0.001490491122418476,12000,799
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5551666666666667,0.002407396011369048,0.8105333333333333,0.0008778949757672536,12000,809
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5568666666666666,0.0019154343864744626,0.8115851851851853,0.002853131026249777,12000,820
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5567333333333334,0.0013424687043734737,0.8115777777777776,0.0019692282961364456,12000,831
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5569999999999999,0.002731300056749523,0.8134740740740739,0.0022394394752342063,12000,841
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5571,0.000993310961716751,0.8101481481481482,0.0013134734942233978,12000,852
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5559666666666667,0.0023328570942563933,0.8120962962962963,0.002286214426959063,12000,863
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5583,0.0021416504538945753,0.812651851851852,0.0020129893691409376,12000,873
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5557666666666666,0.001488474237451097,0.8136222222222221,0.0007802078439975987,12000,884
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5562666666666667,0.0018624953392932218,0.8119037037037037,0.0013159775766202653,12000,895
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5555666666666667,0.0021514852750806586,0.8131407407407406,0.002107742601735668,12000,905
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573333333333333,0.002778888666755531,0.8120592592592594,0.000417846067442101,12000,916
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5557000000000001,0.001283225103661341,0.8117777777777778,0.0010198039027185825,12000,927
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5582666666666668,0.0007408703590297707,0.8116962962962964,0.0018526220620518207,12000,937
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5561666666666666,0.0011556623882239584,0.8128444444444445,0.0009121042464425673,12000,948
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573333333333333,0.0010208928554075484,0.8140000000000001,0.0021956935029388393,12000,959
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5551333333333334,4.714045207909798e-05,0.8108148148148148,0.0012667749574675933,12000,969
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5566000000000001,0.002628053779256937,0.8147259259259259,0.0016162073506435868,12000,980
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5573,0.003581433604950212,0.8134444444444444,0.0013738294680954478,12000,990
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5576,0.0017378147196982726,0.812637037037037,0.0018123793181524903,12000,1001
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5581333333333334,0.0028051539866625714,0.8132814814814816,0.00047741875686878283,12000,1012
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5588000000000001,0.00510751080925597,0.8193333333333334,0.0006064129166784121,12000,1022
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596666666666666,0.0032826141344293853,0.8246518518518519,0.0023131282744945224,12000,1033
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5590999999999999,0.003510935297989213,0.828474074074074,0.000524724762916326,12000,1044
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5603333333333333,0.0042499673201357785,0.8291481481481481,0.0009353300217875208,12000,1054
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604333333333333,0.004949298491256668,0.8340444444444444,0.0009088499493605585,12000,1065
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5609000000000001,0.0035279833710870163,0.8346,0.0011843978866535806,12000,1076
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5595333333333334,0.00375706741429476,0.8378666666666666,0.0016007200026079019,12000,1086
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5588333333333333,0.001913693345920972,0.8403185185185184,0.0008622553130979666,12000,1097
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5587666666666666,0.0021638443156156654,0.8406666666666666,0.0021214949306422384,12000,1108
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5588333333333333,0.0024729649321322067,0.8428962962962964,0.0014515872774802734,12000,1118
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5597666666666666,0.0007845734863959913,0.8426962962962962,0.0010850777345362478,12000,1129
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5590666666666667,0.0018624953392932218,0.8409555555555555,0.0020010696727977544,12000,1139
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5575666666666667,0.0018571184369579172,0.8460444444444444,0.0005536262797349563,12000,1150
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5597666666666666,0.0014704496666741599,0.846437037037037,0.0014572462144375265,12000,1161
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596666666666666,0.0027133415233291775,0.8463851851851851,0.0017190612169913938,12000,1171
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5599,0.003225936556516064,0.8480222222222222,0.001159963104280536,12000,1182
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5606666666666668,0.002963481436119014,0.8483925925925927,0.0011959235745477722,12000,1193
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5598666666666666,0.005925275427259823,0.8477037037037037,0.0006172641972148054,12000,1203
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601333333333334,0.004358389100981617,0.8494222222222222,0.0014457543917681408,12000,1214
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596333333333333,0.005510192575783734,0.8495185185185185,0.0021091478850705173,12000,1225
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5610666666666666,0.0031351058816073535,0.8509777777777777,0.0009630199413342745,12000,1235
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5598,0.001979898987322343,0.8505777777777777,0.0023602329521632617,12000,1246
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.559,0.004475116385823615,0.8525037037037038,0.0003984882268537039,12000,1257
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5594666666666667,0.0012498888839501945,0.8518740740740741,0.0017028983603811108,12000,1267
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5627,0.002409702609590382,0.8518814814814815,0.001571907005001632,12000,1278
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5616,0.003118760437524267,0.8522222222222222,0.0005051178406291099,12000,1289
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5602333333333334,0.0031752515210959555,0.8530222222222222,0.0025041200618082784,12000,1299
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5621,0.0031496031496047205,0.8530148148148148,0.001650472767619308,12000,1310
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5603,0.0012328828005937916,0.8541037037037037,0.0019134639550486164,12000,1320
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5619000000000001,0.0037665191711534697,0.8534,0.0008370042602563563,12000,1331
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604,0.002135415650406266,0.8542074074074074,0.0014734225249058307,12000,1342
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5621999999999999,0.0027067816067548834,0.8521925925925927,0.0010395208350627387,12000,1352
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5591666666666667,0.0020499322482029074,0.8542888888888888,0.0012077936214845556,12000,1363
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5608,0.00247790233867279,0.8558740740740741,0.0004205946538245655,12000,1374
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5602999999999999,0.0021118712081942825,0.8538666666666667,0.0008654312181887458,12000,1384
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5613333333333334,0.002828819934570315,0.8551777777777777,0.0011902207838898461,12000,1395
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5603,0.0011224972160321974,0.8550740740740741,0.0005980306042056222,12000,1406
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5617333333333333,0.0016858891488535945,0.8558296296296296,0.002353901119441852,12000,1416
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5606,0.000927361849549552,0.8552,0.0015007268472173175,12000,1427
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601333333333334,0.0023012074125457827,0.8560444444444445,0.0014340939698650496,12000,1438
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601666666666667,0.0020531818125912285,0.8567407407407407,0.0013885283482655214,12000,1448
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596,0.0026191601707417846,0.8546296296296297,0.001752536863958544,12000,1459
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604,0.0009416297927883556,0.8566296296296296,0.0011578799035548673,12000,1469
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5636666666666668,0.002123414441151058,0.8563407407407407,0.0012711853556837446,12000,1480
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5628,0.0023252240035460097,0.8569777777777778,0.0023054060638728327,12000,1491
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5597666666666666,0.0021483844059095748,0.8558370370370371,0.0008303568241535276,12000,1501
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5605333333333333,0.0017326921891155998,0.8573555555555555,0.0006473752004871457,12000,1512
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5586666666666668,0.001579732748143021,0.8569999999999999,0.001364934162327896,12000,1523
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5602,0.0008164965809277268,0.8569851851851853,0.0011383813985237211,12000,1533
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601999999999999,0.0016309506430300178,0.8562592592592594,0.002116160303645941,12000,1544
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5568,0.0016329931618554536,0.8589555555555556,0.0013666214988019255,12000,1555
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601666666666667,0.00018856180831644425,0.856562962962963,0.0011604360374368565,12000,1565
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5608666666666666,0.0010402991022884721,0.8580148148148149,0.0010881075554035028,12000,1576
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5593666666666667,0.0009104333522498292,0.856874074074074,0.002225577713566068,12000,1587
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5590666666666666,0.0020677416559027766,0.8576296296296295,0.0021894121076738962,12000,1597
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604333333333333,0.001596524001977078,0.8570518518518518,0.0006140557563277701,12000,1608
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604,0.0029877527787061913,0.8588074074074075,0.0016148827712510016,12000,1618
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5584333333333333,0.003671814568060614,0.8595185185185185,0.0010322109927760439,12000,1629
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5594333333333333,0.004614710777021191,0.8590888888888889,0.001498970840359107,12000,1640
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5595333333333333,0.001108552609887694,0.8588592592592592,0.0006105609195553983,12000,1650
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5599333333333333,0.00294882274061288,0.8592148148148149,0.0016709902766925873,12000,1661
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5625333333333333,0.0006182412330330306,0.8576962962962963,0.001891399928620656,12000,1672
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5599666666666666,0.003975200903378614,0.8588888888888889,0.0011942247860039724,12000,1682
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5591666666666667,0.0008956685895029636,0.8592370370370371,0.0027294662999529685,12000,1693
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5584666666666668,0.003835216928530749,0.8595259259259258,0.0008711816549919594,12000,1704
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5588666666666667,0.002347102232304558,0.856925925925926,0.0008572774079513642,12000,1714
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5614666666666667,0.0031710495984067187,0.8587481481481483,0.002732178818707447,12000,1725
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5612,0.0006377042156570006,0.8603407407407407,0.002012989369140905,12000,1736
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5587,0.00242624538467707,0.8588074074074074,0.002702313188852203,12000,1746
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5600999999999999,0.0032321303604073166,0.8580666666666668,0.002324958515493469,12000,1757
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5613666666666667,0.0026960877005188007,0.8594222222222223,0.0016819545753127656,12000,1768
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5600666666666667,0.0038904441334577148,0.8586962962962964,0.0009409448597451968,12000,1778
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5601333333333334,0.0032887011958455054,0.8595555555555556,0.0014343235167204181,12000,1789
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5613666666666667,0.002023747898221422,0.8595037037037038,0.0014130879513671306,12000,1799
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5596666666666666,0.0035649528592800184,0.8588074074074074,0.000631239771270777,12000,1810
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604333333333333,0.00254209012865834,0.8604296296296297,0.0029054416567624313,12000,1821
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5581666666666667,0.0036334862353148323,0.8599333333333332,0.0011616647625610906,12000,1831
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5608333333333334,0.0033209770985191942,0.8598296296296297,0.0024222788531153222,12000,1842
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5594333333333333,0.0028709270666846067,0.8590148148148148,0.0016600196670294573,12000,1853
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5615333333333333,0.003388542787426795,0.8595481481481482,0.0012654748562484271,12000,1863
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5617,0.002438578821089607,0.8602444444444445,0.0008890740547879783,12000,1874
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5608,0.002687005768508875,0.8599111111111112,0.001540028325323374,12000,1885
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5593,0.0030011109054259633,0.8595037037037038,0.0005136277280995613,12000,1895
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5609333333333334,0.00450653845971483,0.8600518518518517,0.0013621978528825331,12000,1906
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5611666666666667,0.003483612429010356,0.8587333333333333,0.0007071649768807291,12000,1917
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5615333333333333,0.002003885115358512,0.8601185185185186,0.0016527650689416812,12000,1927
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5612666666666667,0.0028288199345702474,0.8606444444444444,0.0021703577297065815,12000,1938
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5608333333333334,0.004134677200889524,0.8608814814814814,0.0012912281878878276,12000,1948
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5605333333333333,0.002129684379328444,0.8602296296296297,0.001641572400209737,12000,1959
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5598,0.0031947874212014094,0.8604444444444445,0.0003499559055116304,12000,1970
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5617666666666666,0.005282886416428913,0.8606000000000001,0.001580540096259742,12000,1980
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5622666666666666,0.004644949467492147,0.8618888888888888,0.0006757407153659589,12000,1991
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5606333333333332,0.003536790761253636,0.8611037037037037,0.0010519561763600912,12000,2002
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5632666666666667,0.005249973544906907,0.8606888888888888,0.0014748369513006123,12000,2012
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5614,0.00506227880175191,0.8607851851851852,0.001101339750277725,12000,2023
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5610666666666666,0.0040892813821284376,0.8619111111111112,0.00027095320234326236,12000,2034
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.561,0.0032321303604073166,0.8621777777777778,0.0011910503024831775,12000,2044
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5604666666666667,0.0036123245824384335,0.8617111111111111,0.0012792744857443735,12000,2055
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5614333333333333,0.0031094837013383577,0.8622740740740741,0.000976149036272161,12000,2066
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5616333333333333,0.0029601051032390967,0.8615925925925926,0.000544734112914111,12000,2076
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5613,0.003844476557348222,0.8609333333333332,0.0006849348892187897,12000,2087
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5626,0.003676955262170051,0.8609777777777777,0.0013642103792478725,12000,2098
learnable_ste_8_gradient_estimate_20_12000_2,0.0,0.5622,0.003488074922742707,0.8606814814814815,0.0008985279838284915,12000,2099
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.4445333333333333,0.006111373731730765,0.48494814814814813,0.005817536518024273,12000,0
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.4622333333333333,0.004177186719418829,0.5154666666666666,0.006111420867570475,12000,1
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5217333333333333,0.00408765077873453,0.6331481481481481,0.0016359473497452657,12000,11
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5326,0.0017146428199482171,0.6717703703703704,0.002803544689458115,12000,22
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5367000000000001,0.0010677078252031176,0.697288888888889,0.0006844540643864429,12000,32
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5415333333333333,0.0013424687043734737,0.7151037037037037,0.0010214704696852185,12000,43
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5451333333333334,0.00612771481784923,0.7279111111111112,0.0027873317181483846,12000,54
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5449,0.0028178005607210816,0.7372074074074074,0.0020061086409481053,12000,64
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5473333333333333,0.002842924941362733,0.7486074074074075,0.001457472114898402,12000,75
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5484,0.0005715476066494359,0.7539555555555556,0.0005668481916950459,12000,86
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5494,0.0007348469228349631,0.7591333333333333,0.002110136227147261,12000,96
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5516333333333333,0.0010370899457403124,0.7651851851851852,0.0034586009366444114,12000,107
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5515666666666666,0.0012657891697365172,0.7698222222222223,0.0011984901338029912,12000,117
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5500999999999999,0.0023338094752285775,0.7729555555555555,0.002885525107156902,12000,128
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.551,0.0007788880963698708,0.7735703703703704,0.0024862640479892248,12000,139
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5520666666666667,0.0024513035081133666,0.7776740740740741,0.0009724320761169476,12000,149
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5535666666666668,0.001239175353029409,0.7819185185185186,0.001991118827145498,12000,160
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5549,0.0021275964529643863,0.7849851851851852,0.0007599725646625169,12000,171
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5541999999999999,0.002471167065713422,0.7848148148148147,0.002667921515453599,12000,181
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5519,0.0033595634637057594,0.7864444444444444,0.0005682983045575194,12000,192
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539333333333333,0.0002867441755681033,0.789525925925926,0.0012742893874912134,12000,203
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5526333333333334,0.0036609045633862686,0.790037037037037,0.00104078687125916,12000,213
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5547,0.0030232432915661884,0.7915555555555556,0.0007228202652129404,12000,224
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5534666666666667,0.0016027753706894883,0.7912666666666667,0.003189540519303641,12000,234
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5543333333333332,0.0019136933459210055,0.7930222222222222,0.0017060531304594867,12000,245
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.557,0.0014165686240583625,0.7954888888888889,0.001179802592122345,12000,256
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5563333333333333,0.001934482417139584,0.7950888888888888,0.0019184184158068554,12000,266
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5540999999999999,0.0025508168626278745,0.7959777777777778,0.0032001543172667348,12000,277
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5559666666666666,0.0040144184579532305,0.7953925925925925,0.0008277757063525122,12000,288
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5551666666666667,0.0032826141344293857,0.7948666666666666,0.001001891215766686,12000,298
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5565333333333333,0.003068477726097324,0.7963777777777777,0.0015254224268204742,12000,309
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5556666666666666,0.002311324776447969,0.7979851851851851,0.0006116383808397897,12000,320
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5564666666666667,0.003704351795148798,0.7992444444444445,0.0009601097330974635,12000,330
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5554,0.0018832595855767702,0.8007037037037037,0.0010924858704940228,12000,341
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5541666666666667,0.0018408935028645216,0.8020222222222223,0.0011094802846637335,12000,351
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5565666666666668,0.0033079029946814203,0.7996148148148148,0.0007621354735935995,12000,362
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539666666666667,0.0011440668201153784,0.8012222222222224,0.0007372510390974053,12000,373
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5552,0.0020049937655763094,0.8017555555555557,0.0029867746894045102,12000,383
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5576333333333333,0.0017969109295924574,0.803088888888889,0.0013337036522776474,12000,394
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5550999999999999,0.0024535688292770803,0.8029777777777779,0.00035416394334465695,12000,405
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5561,0.0022464787260658794,0.8030148148148148,0.0004162672983178326,12000,415
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5537000000000001,0.0034127212992957215,0.801525925925926,0.002548126614896101,12000,426
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5576666666666666,0.002485066509282073,0.8022962962962964,0.0013924349792603368,12000,437
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5549666666666666,0.0008993825042155076,0.8039037037037037,0.0023848861096140276,12000,447
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5569333333333333,0.0018873850222522767,0.8023925925925925,0.00130088078213485,12000,458
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5568,0.003317629675938307,0.8036,0.001257602395834316,12000,468
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5564666666666667,0.0038308687729489773,0.8051629629629629,0.0003486993272871025,12000,479
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5568333333333334,0.0020237478982214102,0.8055777777777777,0.0009324510821357267,12000,490
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5553666666666667,0.0011585431464654797,0.8047851851851853,0.0017967811487687242,12000,500
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5568333333333333,0.002358436393507832,0.8038222222222222,0.001667209788048958,12000,511
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5563333333333333,0.0019482185594936858,0.8061333333333334,0.0012658216804704407,12000,522
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5574,0.0024055491403558254,0.8049629629629629,0.00176610364504689,12000,532
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5556666666666666,0.0029147136318266017,0.8075037037037037,0.0019911188271455505,12000,543
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5556666666666666,0.0019154343864744626,0.8049259259259259,0.0013135988117132192,12000,553
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5569000000000001,0.004411349000022569,0.8057777777777778,0.0003904202652771859,12000,564
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5573333333333333,0.0028193773938387356,0.8065407407407408,0.0014177398501061267,12000,575
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5565666666666667,0.002463511495586906,0.8073629629629631,0.0009310966733315976,12000,585
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5559666666666666,0.003671814568060666,0.8065111111111111,0.001092736964723948,12000,596
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5565666666666665,0.0012364824660661133,0.8060592592592593,0.0002580926131879225,12000,607
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.556,0.0018055470085267687,0.8067703703703705,0.002037050505005964,12000,617
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5570666666666666,0.0020531818125912285,0.8047111111111112,0.000760982687191907,12000,628
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5562666666666667,0.0024580932086115687,0.8069851851851851,0.00033522099256250935,12000,639
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5568333333333333,0.0021452790546272367,0.8077111111111112,0.0001103678846351581,12000,649
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5569666666666666,0.0015965240019770856,0.8051111111111111,0.0018691341715993397,12000,660
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5573333333333333,0.0017820088539498126,0.8056962962962962,0.0005988557905602542,12000,670
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5555333333333333,0.002080598204576974,0.8096740740740741,0.0004078785154943871,12000,681
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5577,0.001344123010243739,0.8152444444444443,0.0010677463671334446,12000,692
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5559,0.001867261809888105,0.8207111111111111,0.0005186243278285871,12000,702
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5594666666666667,0.001049867716534896,0.8227851851851851,0.002073650750450095,12000,713
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5581333333333334,0.003429609631171226,0.8261407407407407,0.001582240255133747,12000,724
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5569333333333334,0.0006018490028422446,0.8285037037037037,0.0022595628211362403,12000,734
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5563999999999999,0.0020116328359486213,0.8306518518518519,0.0014515872774802754,12000,745
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5595666666666667,0.0020499322482029187,0.8313481481481482,0.00028936333310555264,12000,756
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5581333333333333,0.0034120700787384412,0.8360370370370371,0.0010651738525127505,12000,766
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5569333333333333,0.0017249798710580774,0.8346,0.0016657281308068363,12000,777
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5613,0.0012027745701778864,0.836725925925926,0.0014887598985952376,12000,787
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5597,0.002531139400875947,0.8387555555555556,0.001998517969414842,12000,798
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5611666666666666,0.0046578488120113375,0.8393185185185185,0.001543053819269805,12000,809
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5588666666666667,0.0036709066394496268,0.8418148148148147,0.0013524960413391501,12000,819
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5605,0.0016872067646458294,0.8421629629629629,0.0014572462144374892,12000,830
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5611666666666667,0.002145279054627215,0.8416888888888888,0.0006639450619347,12000,841
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5609999999999999,0.001358921140709287,0.8420000000000001,0.0013063945294843537,12000,851
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5594666666666667,0.003629814810090963,0.8438074074074073,0.0017958647820759792,12000,862
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5583,0.0016391054470858996,0.844837037037037,0.0022900272849261747,12000,873
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5589666666666667,0.0021249836600678905,0.8465777777777778,0.0006858955276841034,12000,883
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5609666666666667,0.001167142760000783,0.8460444444444444,0.00011898058077191701,12000,894
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5594666666666667,0.001579732748143021,0.8465407407407408,0.0016968946057887623,12000,904
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5598,0.0020314198646923494,0.8475555555555555,0.0027718158241417843,12000,915
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5599999999999999,0.004368828981164955,0.847851851851852,0.0026495955640340896,12000,926
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5610333333333334,0.001878533707147403,0.8480296296296297,0.0013580830514957009,12000,936
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5625333333333333,0.003909248293754451,0.8507259259259259,0.0006046005608122241,12000,947
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5613666666666667,0.0036554373503347457,0.8478148148148148,0.0016799307582569352,12000,958
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5611,0.003922584182228169,0.8494666666666667,0.0016825416791442665,12000,968
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5608333333333333,0.002145279054627215,0.8503481481481482,0.0006682286228944426,12000,979
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5613666666666667,0.0014659088951530605,0.8499555555555555,0.001085178864853293,12000,990
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5611333333333334,0.001114550233153347,0.8499555555555555,0.0009356232930523159,12000,1000
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5600666666666666,0.0024280765135299026,0.8500666666666667,0.0011350024020569192,12000,1011
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5602999999999999,0.003082207001484467,0.8503481481481482,0.0012649544416179575,12000,1021
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5614,0.00335062183283441,0.8500222222222221,0.0014750601578022943,12000,1032
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5617000000000001,0.002031419864692309,0.8519555555555556,0.00035740260983153997,12000,1043
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5617333333333333,0.0021638443156156654,0.850925925925926,0.001278030034144587,12000,1053
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5613666666666667,0.003015883876338017,0.8521333333333333,0.0013491652654809242,12000,1064
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5624333333333333,0.00098092926463746,0.8525481481481482,0.0022312655497185464,12000,1075
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5623333333333334,0.0031857320805254424,0.8518444444444445,0.0017566335180886317,12000,1085
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5627000000000001,0.002779688231918595,0.853925925925926,0.0007222127254836036,12000,1096
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5603333333333333,0.003002591473303608,0.8502000000000001,0.0010396263969655053,12000,1106
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5616333333333333,0.0009741092797468246,0.8537407407407406,0.0008356921348841791,12000,1117
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5629666666666666,0.0006018490028422446,0.8518148148148148,0.0019378264803031288,12000,1128
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5618,0.003470830832332012,0.8528370370370371,0.0005809976755889611,12000,1138
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5608,0.0020510160083886714,0.8530592592592593,0.0006172641972148054,12000,1149
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5643666666666666,0.0027980151695244596,0.8532592592592593,0.0024462170901467938,12000,1160
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5621666666666666,0.0023570226039551605,0.8527333333333332,0.0018968459851442714,12000,1170
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5615666666666667,0.002182251640444387,0.8549851851851852,0.0018930527816252755,12000,1181
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5623333333333332,0.004317663977456146,0.8529851851851852,0.00020068469902435039,12000,1192
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5637,0.0009416297927883674,0.8538592592592593,0.00030595372486017506,12000,1202
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5630000000000001,0.0031379398762033136,0.8545481481481482,0.001510820596620068,12000,1213
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5623333333333335,0.002910135544762293,0.8542592592592593,0.0008127245917300433,12000,1223
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5616666666666666,0.0033509534298299232,0.8527999999999999,0.0012481426530267109,12000,1234
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5626333333333333,0.0024580932086115184,0.8561555555555556,0.0005205252175040451,12000,1245
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5623999999999999,0.002001665972800331,0.8550592592592592,0.0005755893979277579,12000,1255
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5609666666666667,0.003662725154247276,0.8550148148148148,0.0006225748559837317,12000,1266
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5612666666666667,0.001400793425963405,0.8552740740740741,0.0015807830880508699,12000,1277
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5627666666666666,0.002752372713779042,0.8544592592592593,0.0013192257778520198,12000,1287
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5597666666666666,0.0045536310297998,0.8549259259259259,0.0010835596471428274,12000,1298
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5613333333333334,0.002538153309440177,0.8552,0.0006494061864979029,12000,1309
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5636,0.0016990193249832575,0.8562,0.0007338942860148582,12000,1319
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5629666666666667,0.0024143091949642534,0.8562444444444445,0.0011488408901786677,12000,1330
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5566333333333333,0.0034451253807211138,0.8524444444444444,0.0010385174618264578,12000,1340
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5543333333333332,0.003671814568060614,0.8650666666666668,0.0008493037574554578,12000,1351
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5516333333333333,0.0012256517540566822,0.8719407407407407,0.0014241113995975027,12000,1362
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5542333333333332,0.0018517259216441378,0.8741111111111111,0.0013634862119602776,12000,1372
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5520666666666666,0.0019189117286165828,0.8776888888888889,0.0018411840884975774,12000,1383
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5549333333333334,0.002798015169524423,0.8808444444444445,0.002576691980774171,12000,1394
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5532666666666667,0.0012283683848459065,0.8837407407407407,0.0014745392900733147,12000,1404
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5520333333333334,0.0010624918300339685,0.8846740740740741,0.00021494249079328002,12000,1415
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5529000000000001,0.00225536397653833,0.8849925925925927,0.0001361835282285509,12000,1426
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5543,0.0015895492023421606,0.8850370370370371,0.001748493374575038,12000,1436
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5520666666666667,0.00274752413799929,0.8873703703703705,0.0004666078740155213,12000,1447
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5523333333333333,0.0027084230754362785,0.8888518518518519,0.0016874587837266992,12000,1457
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5523333333333333,0.0014055445761538682,0.889162962962963,0.0011086392257108105,12000,1468
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5512,0.0009092121131323798,0.8913037037037036,0.0006116383808398008,12000,1479
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5504666666666667,0.0015860503004493786,0.890837037037037,0.0009703986425058855,12000,1489
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5504666666666667,0.00012472191289245098,0.8922148148148148,0.002152409566280349,12000,1500
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5509,0.0017720045146669486,0.8928148148148148,0.0023719439221494307,12000,1511
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5504,0.0017682382946499645,0.8927259259259258,0.0008664450492210043,12000,1521
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5527666666666666,0.0012283683848458835,0.8943555555555557,0.0007029625726884713,12000,1532
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5522333333333335,0.0022895899681432386,0.8942888888888888,0.0006096615805496894,12000,1543
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5537666666666666,0.0011115554667022196,0.8941185185185185,0.0003824690561014909,12000,1553
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5524333333333334,0.0029488227406128643,0.8960592592592592,0.001228647532836446,12000,1564
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5517666666666666,0.003147838764754161,0.895525925925926,0.0017460439313347648,12000,1574
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5516333333333333,0.0011323525167641776,0.8958148148148148,0.002658278989859552,12000,1585
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5541999999999999,0.0014306175822583085,0.8958222222222223,0.0011159892915102313,12000,1596
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5531,0.0010801234497346615,0.8964,0.00010102356812583988,12000,1606
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5514666666666667,0.0020757863302586824,0.8967481481481482,0.0008992604795891167,12000,1617
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5519,0.003073543015262164,0.8971925925925927,0.0012052468740614288,12000,1628
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5541,0.0023622023622035743,0.8969481481481482,0.0016683283897099715,12000,1638
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5541999999999999,0.0017907168024751151,0.8970518518518519,0.00010631629699562044,12000,1649
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539,0.0012832251036613382,0.8982666666666667,0.00033993463423953233,12000,1659
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5536333333333333,0.0031626290048347963,0.8983333333333334,0.0005814696861271183,12000,1670
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5545666666666667,0.0020853989759489384,0.8981925925925927,0.0009938632000213341,12000,1681
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5520666666666667,0.0024087802353519624,0.8974518518518518,0.0010141928345359637,12000,1691
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5518333333333333,0.0034567164895155603,0.8976962962962963,0.001783170832179347,12000,1702
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5515,0.0027531799795872643,0.8984074074074074,0.0018507552308595638,12000,1713
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5532666666666667,0.004115283168331827,0.8992740740740741,0.0017662900444892933,12000,1723
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5524666666666667,0.0013274871834493324,0.8979333333333334,0.0006894860016723055,12000,1734
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5552,0.0033674916480965524,0.8992444444444444,0.0014104839667915525,12000,1745
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5535,0.0029473151624260802,0.8982888888888888,0.0010038608596386251,12000,1755
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5550666666666667,0.0014704496666741581,0.8985703703703704,0.0004415958092085627,12000,1766
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5532333333333334,0.0012472191289246482,0.8991703703703703,0.0014814444439814783,12000,1776
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5527333333333334,0.0022514193054357506,0.9006148148148148,0.00042873470010335626,12000,1787
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5529000000000001,0.003982461550348001,0.8999703703703702,0.0012325267076408878,12000,1798
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539666666666667,0.002701028610651046,0.899888888888889,0.0015089308890679633,12000,1808
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5544333333333333,0.0027047283700134123,0.9002592592592592,0.0012366599558346365,12000,1819
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5545,0.003353605025441553,0.9008814814814815,0.0019761819057349146,12000,1830
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5538,0.002412467616362988,0.8998814814814815,0.0002542370711367351,12000,1840
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5532,0.0012328828005937916,0.9006148148148148,0.0004475202212442319,12000,1851
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539,0.0009416297927884029,0.9003111111111112,0.001351846778275615,12000,1862
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5528000000000001,0.0012027745701779203,0.9003259259259261,0.000995187321669994,12000,1872
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5516666666666666,0.0006944222218666818,0.9005777777777778,0.0017906018943452987,12000,1883
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5530666666666667,0.0013695092389449483,0.9002962962962964,0.0017087846939610133,12000,1893
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5536,0.002192411153654033,0.9001777777777779,0.0002851611341469445,12000,1904
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5530333333333334,0.0017518244457961152,0.9012074074074073,0.001043314334751217,12000,1915
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5560333333333333,0.0021669230617526567,0.9009851851851852,0.0006990489325869034,12000,1925
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5543666666666667,0.0016357125528513737,0.9013703703703704,0.0004697721480209354,12000,1936
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5547666666666666,0.0014383632673594263,0.9007925925925927,0.001261305526973172,12000,1947
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5556666666666666,0.0011145502331533328,0.9005703703703704,0.00035478311155044684,12000,1957
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5538333333333333,0.0018909139471577293,0.9015037037037037,0.00032977524873408805,12000,1968
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5534666666666667,0.0035226252836327823,0.9017777777777778,0.0009539176315262117,12000,1979
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5546666666666668,0.003194091767971356,0.9020518518518519,0.0006652660183501265,12000,1989
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5538333333333334,0.0029488227406128564,0.9022222222222221,0.0011813363431112643,12000,2000
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5544333333333333,0.002552558629210208,0.9021555555555555,0.0009428090415820641,12000,2010
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5547333333333334,0.0025249862485874153,0.9022814814814816,0.0010620786100552719,12000,2021
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5537333333333333,0.002776488589727851,0.9027037037037037,0.0007384408741085307,12000,2032
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5544333333333333,0.0019871811414385264,0.9021777777777777,0.0013757452151904304,12000,2042
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5535666666666667,0.002185304453744538,0.9026740740740741,0.0011104195378633188,12000,2053
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5545666666666667,0.0023442601296689842,0.902437037037037,0.0007545381675998209,12000,2064
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5544333333333333,0.002595294887976236,0.9026222222222223,0.0013080315371035878,12000,2074
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5548333333333333,0.0025037749277618568,0.9024592592592593,0.0010888636933340933,12000,2085
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5539333333333333,0.0025629843715654866,0.9025777777777778,0.0010691329512692675,12000,2096
learnable_ste_8_gradient_estimate_20_12000_3,0.0,0.5543,0.002531139400875963,0.9027185185185185,0.0007846958643011166,12000,2097


==> figures/plot_layers_1.csv <==
key, size, accuracy
Unmodified, 15840, 0.5282
Unmodified, 3888, 0.4236
Unmodified, 32058, 0.5582
Unmodified, 7807, 0.4784
Heuristic, 15730, 0.5282
Heuristic, 3841, 0.4236
Heuristic, 31897, 0.5582
Heuristic, 7743, 0.4784
Greedy_0, 15681, 0.5285
Greedy_0, 15527, 0.5231
Greedy_0, 14893, 0.5233
Greedy_0, 13547, 0.5152
Greedy_0, 11329, 0.4822
Greedy_0, 8711, 0.4256
Greedy_0, 5534, 0.3494
Greedy_1, 3820, 0.4238
Greedy_1, 3813, 0.4241
Greedy_1, 3718, 0.4201
Greedy_1, 3439, 0.4159
Greedy_1, 3017, 0.4099
Greedy_1, 2325, 0.3791
Greedy_1, 1344, 0.2387
Greedy_2, 31806, 0.5587
Greedy_2, 31224, 0.5592
Greedy_2, 29236, 0.5454
Greedy_2, 26477, 0.5272
Greedy_2, 21919, 0.4548
Greedy_2, 17037, 0.3613
Greedy_2, 10956, 0.1698
Greedy_3, 7715, 0.4785
Greedy_3, 7682, 0.4795
Greedy_3, 7404, 0.4775
Greedy_3, 6740, 0.4706
Greedy_3, 5769, 0.4574
Greedy_3, 4412, 0.3953
Greedy_3, 2769, 0.305
Similarity_0, 15637, 0.5278
Similarity_0, 15441, 0.5264
Similarity_0, 14479, 0.5227
Similarity_0, 12112, 0.5088
Similarity_0, 9762, 0.484
Similarity_0, 6895, 0.4453
Similarity_0, 4348, 0.3921
Similarity_0, 3450, 0.3892
Similarity_1, 3807, 0.424
Similarity_1, 3723, 0.4253
Similarity_1, 3380, 0.4195
Similarity_1, 2519, 0.4042
Similarity_1, 1740, 0.3856
Similarity_1, 1160, 0.3608
Similarity_1, 927, 0.3555
Similarity_1, 882, 0.3639
Similarity_2, 31737, 0.5581
Similarity_2, 31369, 0.5576
Similarity_2, 29598, 0.556
Similarity_2, 25154, 0.535
Similarity_2, 20678, 0.5067
Similarity_2, 15153, 0.4589
Similarity_2, 9588, 0.3984
Similarity_2, 6850, 0.4033
Similarity_3, 7688, 0.4788
Similarity_3, 7569, 0.4808
Similarity_3, 7017, 0.4767
Similarity_3, 5602, 0.4562
Similarity_3, 4223, 0.4351
Similarity_3, 2846, 0.3962
Similarity_3, 1935, 0.3712
Similarity_3, 1737, 0.3737


==> figures/plot_layers_2.csv <==
key, size, accuracy
Unmodified, 33575, 0.5667
Unmodified, 8291, 0.4909
Unmodified, 4127, 0.4341
Unmodified, 16648, 0.5363
Heuristic, 31774, 0.5667
Heuristic, 7560, 0.4909
Heuristic, 3668, 0.4341
Heuristic, 15602, 0.5363
Greedy_0, 31715, 0.5667
Greedy_0, 31550, 0.5651
Greedy_0, 30387, 0.5584
Greedy_0, 28003, 0.5463
Greedy_0, 24091, 0.5294
Greedy_0, 19017, 0.4859
Greedy_0, 12720, 0.3465
Greedy_1, 7528, 0.4908
Greedy_1, 7520, 0.4915
Greedy_1, 7303, 0.4876
Greedy_1, 6803, 0.4833
Greedy_1, 5880, 0.4625
Greedy_1, 4512, 0.4192
Greedy_1, 2979, 0.3696
Greedy_2, 3645, 0.4341
Greedy_2, 3644, 0.4342
Greedy_2, 3581, 0.4339
Greedy_2, 3415, 0.4341
Greedy_2, 2969, 0.4274
Greedy_2, 2306, 0.3967
Greedy_2, 1338, 0.2257
Greedy_3, 15564, 0.5363
Greedy_3, 15536, 0.5369
Greedy_3, 15191, 0.5374
Greedy_3, 14215, 0.528
Greedy_3, 12561, 0.5095
Greedy_3, 9760, 0.4613
Greedy_3, 6511, 0.3257
Similarity_0, 31695, 0.5668
Similarity_0, 31520, 0.5662
Similarity_0, 30163, 0.5592
Similarity_0, 25333, 0.5422
Similarity_0, 20285, 0.5079
Similarity_0, 15091, 0.468
Similarity_0, 10522, 0.3979
Similarity_0, 7726, 0.3928
Similarity_1, 7512, 0.4918
Similarity_1, 7418, 0.4907
Similarity_1, 6892, 0.4879
Similarity_1, 5328, 0.4752
Similarity_1, 3937, 0.4547
Similarity_1, 2781, 0.4283
Similarity_1, 2081, 0.3766
Similarity_1, 1907, 0.3866
Similarity_2, 3624, 0.434
Similarity_2, 3523, 0.436
Similarity_2, 3060, 0.4307
Similarity_2, 2098, 0.4086
Similarity_2, 1483, 0.393
Similarity_2, 1069, 0.372
Similarity_2, 977, 0.3704
Similarity_2, 956, 0.3744
Similarity_3, 15549, 0.5364
Similarity_3, 15435, 0.5379
Similarity_3, 14750, 0.536
Similarity_3, 12061, 0.5143
Similarity_3, 9372, 0.4884
Similarity_3, 6766, 0.4435
Similarity_3, 4681, 0.4034
Similarity_3, 3829, 0.3945


==> figures/plot_layers_3.csv <==
key, size, accuracy
Unmodified, 8900, 0.4911
Unmodified, 35514, 0.5567
Unmodified, 17815, 0.5273
Unmodified, 4416, 0.4438
Heuristic, 7371, 0.4911
Heuristic, 31436, 0.5567
Heuristic, 15424, 0.5273
Heuristic, 3390, 0.4438
Greedy_0, 7184, 0.4911
Greedy_0, 7168, 0.491
Greedy_0, 6963, 0.4885
Greedy_0, 6459, 0.4807
Greedy_0, 5318, 0.4547
Greedy_0, 3863, 0.3918
Greedy_0, 2154, 0.2901
Greedy_1, 31231, 0.5567
Greedy_1, 31063, 0.557
Greedy_1, 30192, 0.5471
Greedy_1, 28263, 0.5351
Greedy_1, 24329, 0.4858
Greedy_1, 18758, 0.3727
Greedy_1, 11868, 0.2934
Greedy_2, 15239, 0.5273
Greedy_2, 15207, 0.5269
Greedy_2, 14853, 0.5282
Greedy_2, 13937, 0.5203
Greedy_2, 12055, 0.4923
Greedy_2, 9122, 0.4081
Greedy_2, 5582, 0.2594
Greedy_3, 3192, 0.4438
Greedy_3, 3192, 0.4438
Greedy_3, 3173, 0.4412
Greedy_3, 3025, 0.4343
Greedy_3, 2480, 0.4145
Greedy_3, 1784, 0.3686
Greedy_3, 1042, 0.2696
Similarity_0, 7179, 0.4909
Similarity_0, 7131, 0.4897
Similarity_0, 6628, 0.4901
Similarity_0, 4867, 0.4677
Similarity_0, 3464, 0.443
Similarity_0, 2550, 0.4128
Similarity_0, 2071, 0.3846
Similarity_0, 1946, 0.3765
Similarity_1, 31225, 0.5569
Similarity_1, 31124, 0.5567
Similarity_1, 29926, 0.5541
Similarity_1, 24457, 0.5276
Similarity_1, 18053, 0.4766
Similarity_1, 13377, 0.4338
Similarity_1, 10078, 0.3583
Similarity_1, 8129, 0.3394
Similarity_2, 15236, 0.5272
Similarity_2, 15190, 0.5287
Similarity_2, 14539, 0.5255
Similarity_2, 11477, 0.508
Similarity_2, 8376, 0.4755
Similarity_2, 6058, 0.4288
Similarity_2, 4590, 0.3788
Similarity_2, 4038, 0.375
Similarity_3, 3180, 0.4436
Similarity_3, 3082, 0.443
Similarity_3, 2641, 0.4383
Similarity_3, 1737, 0.4128
Similarity_3, 1245, 0.393
Similarity_3, 1013, 0.3685
Similarity_3, 907, 0.3568
Similarity_3, 892, 0.3555

